Multivariable evolution in final state parton shower algorithms

One can use more than one scale variable to specify the family of surfaces in the space of parton splitting parameters that define the evolution of a parton shower. Considering $e^+e^-$ annihilation, we use two variables, with shower evolution following a special path in this two dimensional space. In addition, we treat in a special way the part of the splitting function that has a soft emission singularity but no collinear singularity. This leads to certain advantages compared to the usual shower formulation with only one scale variable.

==> data/I2Lambda-20.dat <==
%  Thrust: $I_2^{[2]}$ term
0.000000e+00   2.157761e-01 1.649943e-03   1.814959e-01 1.332561e-03   1.208274e-01 8.479454e-04   2.101264e-02 7.252404e-04
 2.000000e-01   2.545110e-01 1.929999e-03   2.059006e-01 1.489748e-03   1.222195e-01 8.819581e-04   -9.005245e-03 1.038237e-03
 4.000000e-01   2.981108e-01 2.238912e-03   2.299051e-01 1.638312e-03   1.164284e-01 9.313608e-04   -5.091630e-02 1.461014e-03
 6.000000e-01   3.463358e-01 2.572602e-03   2.518346e-01 1.770065e-03   1.010897e-01 1.042267e-03   -1.041719e-01 1.959153e-03
 8.000000e-01   3.985658e-01 2.924349e-03   2.695710e-01 1.879447e-03   7.423977e-02 1.264536e-03   -1.650760e-01 2.470404e-03
 1.000000e+00   4.537240e-01 3.284903e-03   2.807051e-01 1.967976e-03   3.507874e-02 1.612161e-03   -2.255183e-01 2.907601e-03
 1.200000e+00   5.102482e-01 3.643264e-03   2.828626e-01 2.049145e-03   -1.508059e-02 2.049494e-03   -2.725330e-01 3.188065e-03
 1.400000e+00   5.661462e-01 3.988274e-03   2.742179e-01 2.149547e-03   -7.195227e-02 2.507136e-03   -2.898456e-01 3.312090e-03
 1.600000e+00   6.191684e-01 4.310918e-03   2.541297e-01 2.299569e-03   -1.280221e-01 2.904496e-03   -2.625019e-01 3.479772e-03
 1.800000e+00   6.671050e-01 4.606718e-03   2.237132e-01 2.513543e-03   -1.735362e-01 3.180530e-03   -1.844871e-01 4.037787e-03
 2.000000e+00   7.081672e-01 4.877170e-03   1.860536e-01 2.775455e-03   -1.991135e-01 3.332869e-03   -6.661148e-02 5.038381e-03
 2.200000e+00   7.413502e-01 5.129137e-03   1.457642e-01 3.046728e-03   -1.995016e-01 3.438599e-03   6.105338e-02 6.102379e-03
 2.400000e+00   7.666315e-01 5.372003e-03   1.078129e-01 3.289491e-03   -1.767615e-01 3.607227e-03   1.579793e-01 6.847442e-03
 2.600000e+00   7.848881e-01 5.613893e-03   7.596842e-02 3.485806e-03   -1.405233e-01 3.877224e-03   1.927082e-01 7.227210e-03
 2.800000e+00   7.975238e-01 5.859062e-03   5.160772e-02 3.640872e-03   -1.041330e-01 4.190160e-03   1.617164e-01 7.509516e-03
 3.000000e+00   8.059571e-01 6.107619e-03   3.358308e-02 3.772031e-03   -7.847469e-02 4.478063e-03   9.155584e-02 7.909149e-03
 3.200000e+00   8.112011e-01 6.356942e-03   1.921869e-02 3.895406e-03   -6.756705e-02 4.723333e-03   2.005737e-02 8.379606e-03
 3.400000e+00   8.137015e-01 6.603388e-03   5.740436e-03 4.019979e-03   -6.880144e-02 4.939760e-03   -2.747570e-02 8.825313e-03
 3.600000e+00   8.134278e-01 6.843447e-03   -8.741411e-03 4.148517e-03   -7.666372e-02 5.140341e-03   -4.705494e-02 9.241117e-03
 3.800000e+00   8.100819e-01 7.074268e-03   -2.504304e-02 4.280086e-03   -8.637639e-02 5.331029e-03   -4.795995e-02 9.649079e-03
 4.000000e+00   8.032837e-01 7.293782e-03   -4.323862e-02 4.411960e-03   -9.535326e-02 5.516342e-03   -4.129519e-02 1.005240e-02
 4.200000e+00   7.926763e-01 7.500598e-03   -6.308533e-02 4.541324e-03   -1.028748e-01 5.701548e-03   -3.416650e-02 1.043640e-02
 4.400000e+00   7.779582e-01 7.693849e-03   -8.430540e-02 4.666961e-03   -1.091513e-01 5.889452e-03   -2.890462e-02 1.077392e-02
 4.600000e+00   7.588770e-01 7.873159e-03   -1.066856e-01 4.790193e-03   -1.145153e-01 6.073922e-03   -2.481173e-02 1.105553e-02
 4.800000e+00   7.352178e-01 8.038844e-03   -1.300580e-01 4.913776e-03   -1.190709e-01 6.238938e-03   -2.067969e-02 1.132363e-02
 5.000000e+00   7.067987e-01 8.192224e-03   -1.542562e-01 5.038688e-03   -1.227600e-01 6.371028e-03   -1.615756e-02 1.163113e-02
 5.200000e+00   6.734722e-01 8.335771e-03   -1.791000e-01 5.161439e-03   -1.255202e-01 6.474165e-03   -1.142995e-02 1.197697e-02
 5.400000e+00   6.351282e-01 8.472731e-03   -2.044013e-01 5.275049e-03   -1.273381e-01 6.570231e-03   -6.806286e-03 1.230083e-02
 5.600000e+00   5.916935e-01 8.606282e-03   -2.299770e-01 5.373692e-03   -1.282857e-01 6.681986e-03   -2.807633e-03 1.252870e-02
 5.800000e+00   5.431298e-01 8.738637e-03   -2.556669e-01 5.457290e-03   -1.284972e-01 6.811268e-03   7.263944e-04 1.265242e-02
 6.000000e+00   4.894289e-01 8.870653e-03   -2.813227e-01 5.531691e-03   -1.278917e-01 6.936948e-03   5.833667e-03 1.276207e-02
 6.200000e+00   4.306168e-01 9.002090e-03   -3.067314e-01 5.603869e-03   -1.258935e-01 7.040521e-03   1.487763e-02 1.294665e-02
 6.400000e+00   3.667765e-01 9.132115e-03   -3.315335e-01 5.676998e-03   -1.217158e-01 7.129556e-03   2.716453e-02 1.319011e-02
 6.600000e+00   2.980759e-01 9.259601e-03   -3.552515e-01 5.750613e-03   -1.150760e-01 7.230803e-03   3.875396e-02 1.341246e-02
 6.800000e+00   2.247786e-01 9.383130e-03   -3.774335e-01 5.825289e-03   -1.064915e-01 7.362735e-03   4.631478e-02 1.355790e-02
 7.000000e+00   1.472254e-01 9.501175e-03   -3.977769e-01 5.906380e-03   -9.683060e-02 7.514802e-03   4.971426e-02 1.364402e-02
 7.200000e+00   6.579997e-02 9.612828e-03   -4.161415e-01 6.002059e-03   -8.680181e-02 7.652042e-03   5.010256e-02 1.376973e-02
 7.400000e+00   -1.909808e-02 9.718933e-03   -4.325131e-01 6.116113e-03   -7.701333e-02 7.744564e-03   4.709972e-02 1.404111e-02
 7.600000e+00   -1.070801e-01 9.822850e-03   -4.470159e-01 6.241901e-03   -6.826419e-02 7.798293e-03   3.966341e-02 1.444768e-02
 7.800000e+00   -1.977992e-01 9.930084e-03   -4.599426e-01 6.364495e-03   -6.134903e-02 7.854937e-03   2.933290e-02 1.482997e-02
 8.000000e+00   -2.909787e-01 1.004670e-02   -4.716903e-01 6.470520e-03   -5.642050e-02 7.950489e-03   2.062575e-02 1.503949e-02
 8.200000e+00   -3.864193e-01 1.017740e-02   -4.825949e-01 6.556478e-03   -5.274334e-02 8.074505e-03   1.707314e-02 1.514089e-02
 8.400001e+00   -4.839708e-01 1.032432e-02   -4.928021e-01 6.627411e-03   -4.930514e-02 8.191017e-03   1.770364e-02 1.533424e-02
 8.600000e+00   -5.834932e-01 1.048680e-02   -5.023001e-01 6.689191e-03   -4.563740e-02 8.296934e-03   1.879088e-02 1.565086e-02
 8.800000e+00   -6.848407e-01 1.066146e-02   -5.110508e-01 6.745384e-03   -4.187212e-02 8.431091e-03   1.877905e-02 1.594289e-02
 9.000000e+00   -7.878631e-01 1.084255e-02   -5.190468e-01 6.802182e-03   -3.805410e-02 8.626181e-03   1.984471e-02 1.613366e-02
 9.200000e+00   -8.924059e-01 1.102276e-02   -5.262373e-01 6.873750e-03   -3.370396e-02 8.872926e-03   2.421139e-02 1.625665e-02
 9.400001e+00   -9.982935e-01 1.119509e-02   -5.324533e-01 6.980043e-03   -2.825476e-02 9.123405e-03   3.016816e-02 1.639497e-02
 9.600000e+00   -1.105308e+00 1.135548e-02   -5.374745e-01 7.136035e-03   -2.187188e-02 9.317756e-03   3.264316e-02 1.669701e-02
 9.800000e+00   -1.213197e+00 1.150529e-02   -5.412151e-01 7.338568e-03   -1.569570e-02 9.426495e-03   2.783709e-02 1.728540e-02
 1.000000e+01   -1.321720e+00 1.165195e-02   -5.438632e-01 7.562314e-03   -1.115082e-02 9.485212e-03   1.696505e-02 1.805178e-02
 1.020000e+01   -1.430697e+00 1.180708e-02   -5.458363e-01 7.771745e-03   -8.981484e-03 9.573800e-03   4.977761e-03 1.867908e-02
 1.040000e+01   -1.540041e+00 1.198248e-02   -5.475994e-01 7.940945e-03   -8.948871e-03 9.735444e-03   -3.972379e-03 1.900372e-02
 1.060000e+01   -1.649747e+00 1.218617e-02   -5.495078e-01 8.063877e-03   -1.029775e-02 9.933203e-03   -8.881238e-03 1.923537e-02
 1.080000e+01   -1.759867e+00 1.242006e-02   -5.517595e-01 8.147770e-03   -1.226202e-02 1.011763e-02   -1.015610e-02 1.963237e-02
 1.100000e+01   -1.870477e+00 1.267935e-02   -5.544039e-01 8.201439e-03   -1.409009e-02 1.030605e-02   -7.368851e-03 2.012871e-02
 1.120000e+01   -1.981648e+00 1.295299e-02   -5.573275e-01 8.233978e-03   -1.489952e-02 1.056056e-02   -1.870495e-05 2.052583e-02
 1.140000e+01   -2.093408e+00 1.322486e-02   -5.602420e-01 8.263140e-03   -1.390515e-02 1.091119e-02   1.012573e-02 2.076259e-02
 1.160000e+01   -2.205718e+00 1.347622e-02   -5.627560e-01 8.320162e-03   -1.093830e-02 1.131658e-02   1.894715e-02 2.090131e-02
 1.180000e+01   -2.318461e+00 1.368981e-02   -5.645296e-01 8.440407e-03   -6.672963e-03 1.168007e-02   2.267710e-02 2.114229e-02
 1.200000e+01   -2.431470e+00 1.385456e-02   -5.654165e-01 8.640401e-03   -2.271690e-03 1.191093e-02   2.045280e-02 2.178718e-02
 1.220000e+01   -2.544573e+00 1.396909e-02   -5.654984e-01 8.897759e-03   1.247421e-03 1.200581e-02   1.433323e-02 2.290257e-02
 1.240000e+01   -2.657632e+00 1.404155e-02   -5.650111e-01 9.156915e-03   3.376234e-03 1.207650e-02   6.859050e-03 2.406794e-02
 1.260000e+01   -2.770560e+00 1.408563e-02   -5.642513e-01 9.362391e-03   3.951493e-03 1.225202e-02   -1.271598e-03 2.475732e-02
 1.280000e+01   -2.883335e+00 1.411482e-02   -5.635476e-01 9.491917e-03   2.762190e-03 1.253129e-02   -1.095227e-02 2.496491e-02
 1.300000e+01   -2.996008e+00 1.413847e-02   -5.632877e-01 9.560592e-03   -5.370162e-04 1.279168e-02   -2.211585e-02 2.515784e-02
 1.320000e+01   -3.108709e+00 1.416148e-02   -5.639060e-01 9.597524e-03   -5.952219e-03 1.294626e-02   -3.118788e-02 2.554639e-02
 1.340000e+01   -3.221653e+00 1.418597e-02   -5.657435e-01 9.622914e-03   -1.244849e-02 1.301557e-02   -3.188798e-02 2.589354e-02
 1.360000e+01   -3.335090e+00 1.421290e-02   -5.688145e-01 9.644375e-03   -1.787678e-02 1.305577e-02   -2.039327e-02 2.605904e-02
 1.380000e+01   -3.449231e+00 1.424274e-02   -5.726704e-01 9.664201e-03   -1.999505e-02 1.309372e-02   5.032110e-05 2.613846e-02
 1.400000e+01   -3.564158e+00 1.427562e-02   -5.765245e-01 9.684200e-03   -1.786038e-02 1.313354e-02   2.044508e-02 2.620729e-02
 1.420000e+01   -3.679788e+00 1.431152e-02   -5.795917e-01 9.706550e-03   -1.243171e-02 1.317481e-02   3.179293e-02 2.627027e-02
 1.440000e+01   -3.795912e+00 1.435048e-02   -5.814328e-01 9.733481e-03   -6.045050e-03 1.321528e-02   2.982736e-02 2.633670e-02
 1.460000e+01   -3.912283e+00 1.439291e-02   -5.821195e-01 9.766646e-03   -1.270782e-03 1.325328e-02   1.650234e-02 2.641959e-02
 1.480000e+01   -4.028716e+00 1.443976e-02   -5.821598e-01 9.806729e-03   2.856631e-04 1.329131e-02   -7.923115e-04 2.651435e-02
 1.500000e+01   -4.145148e+00 1.449270e-02   -5.822127e-01 9.854008e-03   -1.209306e-03 1.333522e-02   -1.252861e-02 2.661270e-02
 1.520000e+01   -4.261633e+00 1.455409e-02   -5.827259e-01 9.909736e-03   -3.917764e-03 1.339149e-02   -1.237352e-02 2.670298e-02
 1.540000e+01   -4.378270e+00 1.462706e-02   -5.836931e-01 9.977650e-03   -5.344493e-03 1.346352e-02   -1.635255e-04 2.677647e-02
 1.560000e+01   -4.495110e+00 1.471587e-02   -5.846415e-01 1.006464e-02   -3.478555e-03 1.354961e-02   1.954512e-02 2.685686e-02
 1.580000e+01   -4.612074e+00 1.482656e-02   -5.848056e-01 1.018019e-02   2.523381e-03 1.364994e-02   4.000381e-02 2.697366e-02
 1.600000e+01   -4.728926e+00 1.496787e-02   -5.833892e-01 1.033594e-02   1.213325e-02 1.377489e-02   5.473584e-02 2.711598e-02
 1.620000e+01   -4.845286e+00 1.515234e-02   -5.798141e-01 1.054711e-02   2.380848e-02 1.394156e-02   6.046736e-02 2.726214e-02
 1.640000e+01   -4.960691e+00 1.539768e-02   -5.738491e-01 1.083499e-02   3.574576e-02 1.416649e-02   5.762383e-02 2.743131e-02
 1.660000e+01   -5.074672e+00 1.572848e-02   -5.656012e-01 1.122873e-02   4.641695e-02 1.446983e-02   4.819132e-02 2.766375e-02
 1.680000e+01   -5.186804e+00 1.617830e-02   -5.554376e-01 1.176639e-02   5.478537e-02 1.488546e-02   3.530420e-02 2.797518e-02
 1.700000e+01   -5.296753e+00 1.679198e-02   -5.438549e-01 1.249665e-02   6.068381e-02 1.546272e-02   2.464966e-02 2.837025e-02
 1.720000e+01   -5.404279e+00 1.762794e-02   -5.312553e-01 1.348079e-02   6.525473e-02 1.626161e-02   2.299921e-02 2.887755e-02
 1.740000e+01   -5.509192e+00 1.876011e-02   -5.176951e-01 1.479328e-02   7.068950e-02 1.735068e-02   3.316215e-02 2.954387e-02
 1.760000e+01   -5.611268e+00 2.027950e-02   -5.027832e-01 1.652059e-02   7.901614e-02 1.880627e-02   5.062567e-02 3.039791e-02
 1.780000e+01   -5.710171e+00 2.229478e-02   -4.858498e-01 1.875895e-02   9.087521e-02 2.070448e-02   6.733012e-02 3.145192e-02
 1.800000e+01   -5.805428e+00 2.493236e-02   -4.662361e-01 2.161156e-02   1.057089e-01 2.311194e-02   8.081992e-02 3.282050e-02
 1.820000e+01   -5.896449e+00 2.833635e-02   -4.433770e-01 2.518620e-02   1.234510e-01 2.610286e-02   9.810054e-02 3.485274e-02
 1.840000e+01   -5.982516e+00 3.266836e-02   -4.165501e-01 2.959642e-02   1.458210e-01 2.981220e-02   1.281749e-01 3.800680e-02
 1.860000e+01   -6.062725e+00 3.810864e-02   -3.845456e-01 3.497322e-02   1.757184e-01 3.447872e-02   1.729521e-01 4.247594e-02
 1.880000e+01   -6.135872e+00 4.485900e-02   -3.455911e-01 4.148666e-02   2.156396e-01 4.041558e-02   2.272474e-01 4.812287e-02
 1.900000e+01   -6.200355e+00 5.315036e-02   -2.975390e-01 4.936919e-02   2.667801e-01 4.793364e-02   2.840396e-01 5.505348e-02
 1.920000e+01   -6.254130e+00 6.325617e-02   -2.381351e-01 5.892979e-02   3.290571e-01 5.733195e-02   3.380384e-01 6.393725e-02
 1.940000e+01   -6.294708e+00 7.551026e-02   -1.652197e-01 7.055887e-02   4.018198e-01 6.897080e-02   3.897982e-01 7.516142e-02
 1.960000e+01   -6.319177e+00 9.032990e-02   -7.668375e-02 8.473714e-02   4.855422e-01 8.327509e-02   4.502870e-01 8.818095e-02
 1.980000e+01   -6.324177e+00 1.082401e-01   2.994965e-02 1.020443e-01   5.836414e-01 1.006138e-01   5.360473e-01 1.025203e-01
 2.000000e+01   -6.305764e+00 1.299008e-01   1.581388e-01 1.231546e-01   7.022468e-01 1.212464e-01   6.556463e-01 1.190413e-01



==> data/I2angle-20.dat <==
%  Thrust: $I_2^{[2]}$ term
0.000000e+00   3.032206e+00 3.778673e-02   2.910768e+00 3.564563e-02   2.682794e+00 3.181713e-02   2.268541e+00 2.572151e-02
 2.000000e-01   3.671144e+00 4.557390e-02   3.494795e+00 4.249140e-02   3.168068e+00 3.711472e-02   2.586208e+00 2.906122e-02
 4.000000e-01   4.437021e+00 5.483044e-02   4.182291e+00 5.042415e-02   3.717691e+00 4.296674e-02   2.909949e+00 3.264843e-02
 6.000000e-01   5.351820e+00 6.577796e-02   4.986158e+00 5.953171e-02   4.331496e+00 4.933854e-02   3.225294e+00 3.661311e-02
 8.000000e-01   6.440081e+00 7.865057e-02   5.918949e+00 6.988110e-02   5.006061e+00 5.618195e-02   3.514349e+00 4.118992e-02
 1.000000e+00   7.728765e+00 9.368826e-02   6.992159e+00 8.151127e-02   5.734143e+00 6.344735e-02   3.757011e+00 4.667551e-02
 1.200000e+00   9.246955e+00 1.111284e-01   8.215427e+00 9.442764e-02   6.504403e+00 7.109646e-02   3.932787e+00 5.330754e-02
 1.400000e+00   1.102541e+01 1.311961e-01   9.595719e+00 1.085994e-01   7.301527e+00 7.910560e-02   4.022696e+00 6.114102e-02
 1.600000e+00   1.309596e+01 1.540935e-01   1.113658e+01 1.239593e-01   8.106662e+00 8.744990e-02   4.010395e+00 7.009288e-02
 1.800000e+00   1.549072e+01 1.799905e-01   1.283747e+01 1.404036e-01   8.897944e+00 9.607684e-02   3.882032e+00 8.028232e-02
 2.000000e+00   1.824128e+01 2.090160e-01   1.469321e+01 1.577899e-01   9.650941e+00 1.049125e-01   3.625784e+00 9.251836e-02
 2.200000e+00   2.137766e+01 2.412505e-01   1.669353e+01 1.759352e-01   1.033920e+01 1.139688e-01   3.234054e+00 1.083423e-01
 2.400000e+00   2.492730e+01 2.767200e-01   1.882277e+01 1.946257e-01   1.093579e+01 1.235757e-01   2.711638e+00 1.289902e-01
 2.600000e+00   2.891398e+01 3.153919e-01   2.106014e+01 2.136593e-01   1.141708e+01 1.346114e-01   2.088753e+00 1.537177e-01
 2.800000e+00   3.335691e+01 3.571771e-01   2.338093e+01 2.329400e-01   1.176882e+01 1.483997e-01   1.429655e+00 1.789112e-01
 3.000000e+00   3.827017e+01 4.019482e-01   2.575909e+01 2.526154e-01   1.199249e+01 1.659672e-01   8.237801e-01 1.988564e-01
 3.200000e+00   4.366277e+01 4.495819e-01   2.817066e+01 2.731902e-01   1.210766e+01 1.869403e-01   3.565550e-01 2.086082e-01
 3.400000e+00   4.953942e+01 5.000312e-01   3.059713e+01 2.954964e-01   1.214768e+01 2.090936e-01   7.588929e-02 2.092358e-01
 3.600000e+00   5.590185e+01 5.534118e-01   3.302725e+01 3.204285e-01   1.215024e+01 2.293037e-01   -2.290736e-02 2.125755e-01
 3.800000e+00   6.275027e+01 6.100667e-01   3.545690e+01 3.485248e-01   1.214756e+01 2.455414e-01   1.346757e-02 2.341935e-01
 4.000000e+00   7.008465e+01 6.705628e-01   3.788733e+01 3.796830e-01   1.216036e+01 2.586021e-01   1.211435e-01 2.728024e-01
 4.200000e+00   7.790554e+01 7.355950e-01   4.032266e+01 4.132595e-01   1.219698e+01 2.719274e-01   2.440090e-01 3.116090e-01
 4.400000e+00   8.621437e+01 8.058255e-01   4.276768e+01 4.484813e-01   1.225682e+01 2.890742e-01   3.507118e-01 3.405956e-01
 4.600000e+00   9.501353e+01 8.817360e-01   4.522667e+01 4.848395e-01   1.233597e+01 3.112425e-01   4.386419e-01 3.630514e-01
 4.800000e+00   1.043062e+02 9.635656e-01   4.770319e+01 5.222327e-01   1.243207e+01 3.373122e-01   5.234999e-01 3.840640e-01
 5.000000e+00   1.140962e+02 1.051358e+00   5.020070e+01 5.608742e-01   1.254631e+01 3.651054e-01   6.222453e-01 4.049780e-01
 5.200000e+00   1.243882e+02 1.145074e+00   5.272318e+01 6.010751e-01   1.268247e+01 3.922706e-01   7.432269e-01 4.307074e-01
 5.400000e+00   1.351875e+02 1.244696e+00   5.527545e+01 6.429876e-01   1.284509e+01 4.173795e-01   8.862172e-01 4.689546e-01
 5.600000e+00   1.465007e+02 1.350276e+00   5.786322e+01 6.864437e-01   1.303774e+01 4.411457e-01   1.040337e+00 5.190286e-01
 5.800000e+00   1.583355e+02 1.461910e+00   6.049255e+01 7.310212e-01   1.326020e+01 4.662983e-01   1.178577e+00 5.707127e-01
 6.000000e+00   1.707008e+02 1.579673e+00   6.316885e+01 7.763237e-01   1.350558e+01 4.956897e-01   1.263380e+00 6.159465e-01
 6.200000e+00   1.836064e+02 1.703563e+00   6.589541e+01 8.222898e-01   1.376015e+01 5.304186e-01   1.268529e+00 6.553613e-01
 6.400000e+00   1.970624e+02 1.833495e+00   6.867247e+01 8.693452e-01   1.400851e+01 5.697118e-01   1.208491e+00 6.928905e-01
 6.600000e+00   2.110786e+02 1.969373e+00   7.149789e+01 9.183618e-01   1.424389e+01 6.119148e-01   1.154934e+00 7.300549e-01
 6.800000e+00   2.256646e+02 2.111201e+00   7.436990e+01 9.704790e-01   1.447794e+01 6.552349e-01   1.212114e+00 7.678184e-01
 7.000000e+00   2.408298e+02 2.259196e+00   7.729099e+01 1.026852e+00   1.474097e+01 6.981946e-01   1.449201e+00 8.080744e-01
 7.200000e+00   2.565849e+02 2.413860e+00   8.027058e+01 1.088391e+00   1.506775e+01 7.399886e-01   1.834099e+00 8.518188e-01
 7.400000e+00   2.729430e+02 2.575978e+00   8.332355e+01 1.155568e+00   1.547510e+01 7.805266e-01   2.224766e+00 8.990642e-01
 7.600000e+00   2.899202e+02 2.746560e+00   8.646490e+01 1.228322e+00   1.594560e+01 8.201859e-01   2.436786e+00 9.495721e-01
 7.800000e+00   3.075354e+02 2.926718e+00   8.970269e+01 1.306080e+00   1.642923e+01 8.594566e-01   2.344335e+00 1.003491e+00
 8.000000e+00   3.258075e+02 3.117528e+00   9.303319e+01 1.387815e+00   1.686216e+01 8.986684e-01   1.937439e+00 1.062211e+00
 8.200000e+00   3.447538e+02 3.319885e+00   9.644040e+01 1.472143e+00   1.718850e+01 9.380371e-01   1.295329e+00 1.129874e+00
 8.400001e+00   3.643872e+02 3.534376e+00   9.989898e+01 1.557409e+00   1.737121e+01 9.783510e-01   5.161436e-01 1.212369e+00
 8.600000e+00   3.847148e+02 3.761184e+00   1.033780e+02 1.641857e+00   1.739116e+01 1.021980e+00   -3.199183e-01 1.305324e+00
 8.800000e+00   4.057375e+02 4.000033e+00   1.068443e+02 1.723951e+00   1.724490e+01 1.072022e+00   -1.129741e+00 1.390926e+00
 9.000000e+00   4.274495e+02 4.250200e+00   1.102659e+02 1.802758e+00   1.694896e+01 1.128995e+00   -1.792735e+00 1.461785e+00
 9.200000e+00   4.498391e+02 4.510588e+00   1.136168e+02 1.878114e+00   1.654792e+01 1.189596e+00   -2.154821e+00 1.532079e+00
 9.400001e+00   4.728906e+02 4.779895e+00   1.168830e+02 1.950426e+00   1.611567e+01 1.249920e+00   -2.091478e+00 1.613883e+00
 9.600000e+00   4.965868e+02 5.056793e+00   1.200669e+02 2.020352e+00   1.574069e+01 1.308543e+00   -1.592743e+00 1.701863e+00
 9.800000e+00   5.209131e+02 5.340111e+00   1.231882e+02 2.088643e+00   1.549915e+01 1.366174e+00   -7.877827e-01 1.786385e+00
 1.000000e+01   5.458600e+02 5.628923e+00   1.262783e+02 2.156171e+00   1.543255e+01 1.423842e+00   1.227981e-01 1.862863e+00
 1.020000e+01   5.714247e+02 5.922582e+00   1.293731e+02 2.223987e+00   1.554354e+01 1.481697e+00   9.652087e-01 1.929443e+00
 1.040000e+01   5.976119e+02 6.220735e+00   1.325060e+02 2.293292e+00   1.580726e+01 1.538360e+00   1.638663e+00 1.982602e+00
 1.060000e+01   6.244315e+02 6.523312e+00   1.357036e+02 2.365200e+00   1.618414e+01 1.590147e+00   2.089211e+00 2.022217e+00
 1.080000e+01   6.518988e+02 6.830531e+00   1.389839e+02 2.440216e+00   1.662512e+01 1.631438e+00   2.273191e+00 2.075826e+00
 1.100000e+01   6.800311e+02 7.142843e+00   1.423542e+02 2.517517e+00   1.707429e+01 1.660156e+00   2.172341e+00 2.185111e+00
 1.120000e+01   7.088462e+02 7.460784e+00   1.458105e+02 2.594678e+00   1.747744e+01 1.685662e+00   1.823985e+00 2.333001e+00
 1.140000e+01   7.383602e+02 7.784735e+00   1.493393e+02 2.668664e+00   1.779358e+01 1.725937e+00   1.324144e+00 2.442443e+00
 1.160000e+01   7.685855e+02 8.114660e+00   1.529212e+02 2.737761e+00   1.800976e+01 1.790419e+00   8.700643e-01 2.472806e+00
 1.180000e+01   7.995310e+02 8.449999e+00   1.565392e+02 2.802844e+00   1.816752e+01 1.868924e+00   8.052997e-01 2.471498e+00
 1.200000e+01   8.312034e+02 8.789825e+00   1.601918e+02 2.866781e+00   1.838082e+01 1.942825e+00   1.463000e+00 2.517827e+00
 1.220000e+01   8.636117e+02 9.133235e+00   1.639055e+02 2.932654e+00   1.880297e+01 2.003504e+00   2.859435e+00 2.626363e+00
 1.240000e+01   8.967733e+02 9.479751e+00   1.677348e+02 3.002547e+00   1.954885e+01 2.056895e+00   4.616191e+00 2.740321e+00
 1.260000e+01   9.307180e+02 9.829492e+00   1.717483e+02 3.077735e+00   2.064086e+01 2.113205e+00   6.253349e+00 2.817462e+00
 1.280000e+01   9.654892e+02 1.018313e+01   1.760106e+02 3.159526e+00   2.202479e+01 2.176883e+00   7.518260e+00 2.873386e+00
 1.300000e+01   1.001142e+03 1.054170e+01   1.805724e+02 3.249697e+00   2.362180e+01 2.247420e+00   8.386542e+00 2.936879e+00
 1.320000e+01   1.037740e+03 1.090655e+01   1.854682e+02 3.350399e+00   2.535073e+01 2.324346e+00   8.819691e+00 3.002390e+00
 1.340000e+01   1.075353e+03 1.127931e+01   1.907149e+02 3.463957e+00   2.711068e+01 2.406628e+00   8.670339e+00 3.051606e+00
 1.360000e+01   1.114049e+03 1.166195e+01   1.963061e+02 3.592514e+00   2.877449e+01 2.489367e+00   7.864841e+00 3.089821e+00
 1.380000e+01   1.153896e+03 1.205687e+01   2.022102e+02 3.737249e+00   3.022407e+01 2.564742e+00   6.577238e+00 3.147139e+00
 1.400000e+01   1.194951e+03 1.246681e+01   2.083770e+02 3.897303e+00   3.139568e+01 2.627877e+00   5.140723e+00 3.267204e+00
 1.420000e+01   1.237261e+03 1.289472e+01   2.147498e+02 4.069197e+00   3.228748e+01 2.684922e+00   3.802795e+00 3.464727e+00
 1.440000e+01   1.280861e+03 1.334337e+01   2.212751e+02 4.247614e+00   3.292597e+01 2.755671e+00   2.598291e+00 3.686417e+00
 1.460000e+01   1.325778e+03 1.381496e+01   2.279046e+02 4.427715e+00   3.333062e+01 2.862378e+00   1.455524e+00 3.861209e+00
 1.480000e+01   1.372027e+03 1.431072e+01   2.345926e+02 4.607744e+00   3.351441e+01 3.011787e+00   4.139307e-01 3.954076e+00
 1.500000e+01   1.419616e+03 1.483091e+01   2.412982e+02 4.790179e+00   3.351802e+01 3.186222e+00   -3.008743e-01 3.964051e+00
 1.520000e+01   1.468545e+03 1.537523e+01   2.479936e+02 4.980298e+00   3.342938e+01 3.348650e+00   -4.995445e-01 3.947380e+00
 1.540000e+01   1.518812e+03 1.594348e+01   2.546702e+02 5.182188e+00   3.334174e+01 3.459612e+00   -3.610272e-01 4.032281e+00
 1.560000e+01   1.570413e+03 1.653615e+01   2.613316e+02 5.393973e+00   3.326785e+01 3.500586e+00   -4.810697e-01 4.312515e+00
 1.580000e+01   1.623343e+03 1.715435e+01   2.679706e+02 5.605429e+00   3.308909e+01 3.490506e+00   -1.486433e+00 4.719886e+00
 1.600000e+01   1.677597e+03 1.779895e+01   2.745467e+02 5.800061e+00   3.260390e+01 3.480028e+00   -3.506904e+00 5.107308e+00
 1.620000e+01   1.733153e+03 1.846921e+01   2.809809e+02 5.960547e+00   3.165522e+01 3.523447e+00   -5.980472e+00 5.403853e+00
 1.640000e+01   1.789973e+03 1.916151e+01   2.871775e+02 6.074434e+00   3.024471e+01 3.649697e+00   -7.964221e+00 5.608579e+00
 1.660000e+01   1.848003e+03 1.986896e+01   2.930601e+02 6.138009e+00   2.855835e+01 3.851112e+00   -8.629632e+00 5.726755e+00
 1.680000e+01   1.907175e+03 2.058218e+01   2.986034e+02 6.157803e+00   2.691141e+01 4.091033e+00   -7.529749e+00 5.787533e+00
 1.700000e+01   1.967424e+03 2.129102e+01   3.038516e+02 6.149714e+00   2.566829e+01 4.324666e+00   -4.614823e+00 5.837458e+00
 1.720000e+01   2.028703e+03 2.198670e+01   3.089203e+02 6.136028e+00   2.516546e+01 4.518164e+00   -2.121175e-01 5.881372e+00
 1.740000e+01   2.090992e+03 2.266364e+01   3.139832e+02 6.141056e+00   2.563894e+01 4.652792e+00   5.017050e+00 5.912712e+00
 1.760000e+01   2.154310e+03 2.332057e+01   3.192468e+02 6.186028e+00   2.717107e+01 4.723102e+00   1.022702e+01 5.963034e+00
 1.780000e+01   2.218718e+03 2.396073e+01   3.249165e+02 6.284342e+00   2.966905e+01 4.739317e+00   1.452717e+01 6.035972e+00
 1.800000e+01   2.284315e+03 2.459112e+01   3.311613e+02 6.439165e+00   3.286480e+01 4.724377e+00   1.708026e+01 6.087544e+00
 1.820000e+01   2.351228e+03 2.522129e+01   3.380817e+02 6.644324e+00   3.634848e+01 4.702048e+00   1.736734e+01 6.147350e+00
 1.840000e+01   2.419593e+03 2.586163e+01   3.456895e+02 6.887200e+00   3.966876e+01 4.696487e+00   1.553271e+01 6.321380e+00
 1.860000e+01   2.489544e+03 2.652182e+01   3.539142e+02 7.152748e+00   4.247062e+01 4.746085e+00   1.233835e+01 6.592367e+00
 1.880000e+01   2.561192e+03 2.720963e+01   3.626310e+02 7.428912e+00   4.457533e+01 4.895196e+00   8.705776e+00 6.805701e+00
 1.900000e+01   2.634620e+03 2.793031e+01   3.716971e+02 7.712269e+00   4.597623e+01 5.155994e+00   5.419061e+00 6.876256e+00
 1.920000e+01   2.709886e+03 2.868687e+01   3.809834e+02 8.010494e+00   4.680911e+01 5.489822e+00   3.114716e+00 6.852004e+00
 1.940000e+01   2.787022e+03 2.948113e+01   3.903985e+02 8.339367e+00   4.730937e+01 5.831038e+00   2.095270e+00 6.868709e+00
 1.960000e+01   2.866051e+03 3.031546e+01   3.999008e+02 8.715476e+00   4.771124e+01 6.126391e+00   2.016626e+00 7.054449e+00
 1.980000e+01   2.946988e+03 3.119435e+01   4.094841e+02 9.148520e+00   4.812175e+01 6.359911e+00   2.030468e+00 7.425057e+00
 2.000000e+01   3.029849e+03 3.212503e+01   4.191464e+02 9.637554e+00   4.848431e+01 6.554834e+00   1.491341e+00 7.945535e+00



==> data/I2kT-20.dat <==
%  Thrust: $I_2^{[2]}$ term
0.000000e+00   1.810000e-01 1.573465e-03   1.489233e-01 1.282544e-03   9.233999e-02 8.469487e-04   -1.925674e-04 7.414418e-04
 2.000000e-01   2.126218e-01 1.843363e-03   1.671951e-01 1.440805e-03   8.932507e-02 8.996981e-04   -3.178657e-02 1.036882e-03
 4.000000e-01   2.477918e-01 2.142625e-03   1.841576e-01 1.595217e-03   7.887199e-02 9.726976e-04   -7.461965e-02 1.435812e-03
 6.000000e-01   2.860844e-01 2.468249e-03   1.981003e-01 1.739892e-03   5.878007e-02 1.104696e-03   -1.278035e-01 1.908616e-03
 8.000000e-01   3.266902e-01 2.815064e-03   2.069092e-01 1.871995e-03   2.732223e-02 1.335979e-03   -1.872623e-01 2.399658e-03
 1.000000e+00   3.683490e-01 3.175940e-03   2.082341e-01 1.995707e-03   -1.598824e-02 1.679371e-03   -2.445039e-01 2.831564e-03
 1.200000e+00   4.093339e-01 3.542642e-03   1.998300e-01 2.125946e-03   -6.945351e-02 2.107528e-03   -2.862398e-01 3.133853e-03
 1.400000e+00   4.475220e-01 3.907454e-03   1.800830e-01 2.287888e-03   -1.283512e-01 2.562506e-03   -2.960215e-01 3.314252e-03
 1.600000e+00   4.805840e-01 4.265436e-03   1.486528e-01 2.507635e-03   -1.847209e-01 2.975382e-03   -2.589948e-01 3.553341e-03
 1.800000e+00   5.062996e-01 4.616709e-03   1.070400e-01 2.796357e-03   -2.284235e-01 3.294900e-03   -1.696863e-01 4.142001e-03
 2.000000e+00   5.229531e-01 4.967739e-03   5.877768e-02 3.141104e-03   -2.498607e-01 3.521439e-03   -4.007273e-02 5.124333e-03
 2.200000e+00   5.297050e-01 5.330609e-03   8.942417e-03 3.512438e-03   -2.438676e-01 3.721086e-03   9.789933e-02 6.191774e-03
 2.400000e+00   5.267864e-01 5.720175e-03   -3.709346e-02 3.882697e-03   -2.130225e-01 3.983275e-03   2.013570e-01 7.026058e-03
 2.600000e+00   5.153952e-01 6.150407e-03   -7.530713e-02 4.240562e-03   -1.679311e-01 4.341606e-03   2.367709e-01 7.578970e-03
 2.800000e+00   4.972851e-01 6.631850e-03   -1.042969e-01 4.592999e-03   -1.232138e-01 4.755844e-03   1.998603e-01 8.046691e-03
 3.000000e+00   4.742034e-01 7.171229e-03   -1.254433e-01 4.956166e-03   -9.099226e-02 5.173231e-03   1.183184e-01 8.608756e-03
 3.200000e+00   4.474228e-01 7.772548e-03   -1.418689e-01 5.344358e-03   -7.614219e-02 5.576279e-03   3.244446e-02 9.296059e-03
 3.400000e+00   4.175456e-01 8.438338e-03   -1.569145e-01 5.764621e-03   -7.639879e-02 5.982446e-03   -3.001703e-02 1.008359e-02
 3.600000e+00   3.845809e-01 9.170268e-03   -1.730618e-01 6.218070e-03   -8.618334e-02 6.426971e-03   -6.345777e-02 1.093394e-02
 3.800000e+00   3.481545e-01 9.969163e-03   -1.916774e-01 6.704797e-03   -1.003826e-01 6.943373e-03   -7.592829e-02 1.179504e-02
 4.000000e+00   3.077090e-01 1.083497e-02   -2.132932e-01 7.228373e-03   -1.158116e-01 7.543574e-03   -7.710906e-02 1.265225e-02
 4.200000e+00   2.626322e-01 1.176714e-02   -2.379765e-01 7.796679e-03   -1.308828e-01 8.212101e-03   -7.302087e-02 1.356188e-02
 4.400000e+00   2.123240e-01 1.276552e-02   -2.655719e-01 8.418433e-03   -1.448459e-01 8.920982e-03   -6.626195e-02 1.460659e-02
 4.600000e+00   1.562271e-01 1.383127e-02   -2.958115e-01 9.098063e-03   -1.572619e-01 9.650239e-03   -5.760069e-02 1.583671e-02
 4.800000e+00   9.384597e-02 1.496729e-02   -3.283494e-01 9.832643e-03   -1.677700e-01 1.039918e-02   -4.719826e-02 1.726070e-02
 5.000000e+00   2.476167e-02 1.617781e-02   -3.627699e-01 1.061291e-02   -1.760344e-01 1.118736e-02   -3.519723e-02 1.883893e-02
 5.200000e+00   -5.135571e-02 1.746721e-02   -3.985939e-01 1.142793e-02   -1.817634e-01 1.204467e-02   -2.193277e-02 2.048916e-02
 5.400000e+00   -1.347344e-01 1.883865e-02   -4.352939e-01 1.227082e-02   -1.847814e-01 1.299236e-02   -8.306494e-03 2.215413e-02
 5.600000e+00   -2.254954e-01 2.029303e-02   -4.723303e-01 1.314219e-02   -1.851700e-01 1.403147e-02   4.066792e-03 2.384531e-02
 5.800000e+00   -3.236561e-01 2.182893e-02   -5.092131e-01 1.404946e-02   -1.833302e-01 1.514841e-02   1.386899e-02 2.560444e-02
 6.000000e+00   -4.291440e-01 2.344326e-02   -5.455488e-01 1.500325e-02   -1.797777e-01 1.632677e-02   2.138756e-02 2.746484e-02
 6.200000e+00   -5.418187e-01 2.513253e-02   -5.810319e-01 1.601315e-02   -1.748334e-01 1.755402e-02   2.798179e-02 2.944759e-02
 6.400000e+00   -6.614823e-01 2.689397e-02   -6.153984e-01 1.708454e-02   -1.686423e-01 1.882269e-02   3.360009e-02 3.155695e-02
 6.600000e+00   -7.878888e-01 2.872641e-02   -6.484339e-01 1.821726e-02   -1.616576e-01 2.012804e-02   3.520557e-02 3.378538e-02
 6.800000e+00   -9.207632e-01 3.063055e-02   -6.800894e-01 1.940559e-02   -1.551169e-01 2.146567e-02   2.854622e-02 3.613305e-02
 7.000000e+00   -1.059850e+00 3.260856e-02   -7.106375e-01 2.063932e-02   -1.509260e-01 2.283390e-02   1.174546e-02 3.860227e-02
 7.200000e+00   -1.204988e+00 3.466317e-02   -7.407414e-01 2.190563e-02   -1.509254e-01 2.423866e-02   -1.249256e-02 4.116875e-02
 7.400000e+00   -1.356180e+00 3.679631e-02   -7.713457e-01 2.319225e-02   -1.559318e-01 2.569298e-02   -3.674769e-02 4.377866e-02
 7.600000e+00   -1.513623e+00 3.900774e-02   -8.033848e-01 2.449122e-02   -1.649253e-01 2.720912e-02   -5.056476e-02 4.637740e-02
 7.800000e+00   -1.677666e+00 4.129412e-02   -8.373817e-01 2.580143e-02   -1.748717e-01 2.878931e-02   -4.542609e-02 4.893612e-02
 8.000000e+00   -1.848694e+00 4.364886e-02   -8.731333e-01 2.712836e-02   -1.818667e-01 3.042139e-02   -2.231047e-02 5.147120e-02
 8.200000e+00   -2.026978e+00 4.606288e-02   -9.097602e-01 2.848041e-02   -1.834556e-01 3.208383e-02   5.793713e-03 5.404840e-02
 8.400001e+00   -2.212585e+00 4.852582e-02   -9.461931e-01 2.986335e-02   -1.802886e-01 3.375971e-02   2.324117e-02 5.673276e-02
 8.600000e+00   -2.405396e+00 5.102721e-02   -9.817485e-01 3.127627e-02   -1.751826e-01 3.544708e-02   2.592013e-02 5.952237e-02
 8.800000e+00   -2.605215e+00 5.355710e-02   -1.016279e+00 3.271152e-02   -1.701563e-01 3.715297e-02   2.526769e-02 6.236984e-02
 9.000000e+00   -2.811838e+00 5.610598e-02   -1.049751e+00 3.415769e-02   -1.641337e-01 3.887933e-02   3.845839e-02 6.525588e-02
 9.200000e+00   -3.025009e+00 5.866431e-02   -1.081605e+00 3.560263e-02   -1.531784e-01 4.062020e-02   7.504272e-02 6.819698e-02
 9.400001e+00   -3.244278e+00 6.122180e-02   -1.110393e+00 3.703538e-02   -1.328600e-01 4.237137e-02   1.300377e-01 7.119416e-02
 9.600000e+00   -3.468820e+00 6.376680e-02   -1.133975e+00 3.844770e-02   -1.010716e-01 4.413762e-02   1.863198e-01 7.419951e-02
 9.800000e+00   -3.697373e+00 6.628600e-02   -1.150167e+00 3.983619e-02   -5.957676e-02 4.592714e-02   2.242197e-01 7.713538e-02
 1.000000e+01   -3.928293e+00 6.876459e-02   -1.157494e+00 4.120409e-02   -1.344350e-02 4.773657e-02   2.316028e-01 7.995854e-02
 1.020000e+01   -4.159757e+00 7.118723e-02   -1.155665e+00 4.256026e-02   3.089437e-02 4.954258e-02   2.066222e-01 8.271327e-02
 1.040000e+01   -4.390012e+00 7.353969e-02   -1.145667e+00 4.391447e-02   6.729607e-02 5.131295e-02   1.529887e-01 8.549658e-02
 1.060000e+01   -4.617619e+00 7.581065e-02   -1.129631e+00 4.527131e-02   9.044848e-02 5.302797e-02   7.469712e-02 8.835453e-02
 1.080000e+01   -4.841668e+00 7.799326e-02   -1.110679e+00 4.662705e-02   9.576599e-02 5.468819e-02   -2.458458e-02 9.124563e-02
 1.100000e+01   -5.061958e+00 8.008569e-02   -1.092754e+00 4.797135e-02   7.974101e-02 5.630105e-02   -1.365728e-01 9.410874e-02
 1.120000e+01   -5.279132e+00 8.209110e-02   -1.080272e+00 4.929138e-02   4.154659e-02 5.786476e-02   -2.420332e-01 9.691584e-02
 1.140000e+01   -5.494708e+00 8.401708e-02   -1.077352e+00 5.057498e-02   -1.468764e-02 5.936494e-02   -3.117550e-01 9.966795e-02
 1.160000e+01   -5.710896e+00 8.587477e-02   -1.086687e+00 5.181139e-02   -7.888018e-02 6.078413e-02   -3.178969e-01 1.023778e-01
 1.180000e+01   -5.930219e+00 8.767787e-02   -1.108482e+00 5.299096e-02   -1.367444e-01 6.211669e-02   -2.483669e-01 1.050314e-01
 1.200000e+01   -6.154943e+00 8.944128e-02   -1.139996e+00 5.410629e-02   -1.739471e-01 6.337576e-02   -1.154294e-01 1.075463e-01
 1.220000e+01   -6.386521e+00 9.117966e-02   -1.176030e+00 5.515572e-02   -1.809651e-01 6.458044e-02   4.644874e-02 1.098116e-01
 1.240000e+01   -6.625233e+00 9.290626e-02   -1.210256e+00 5.614671e-02   -1.563697e-01 6.573327e-02   1.935702e-01 1.118021e-01
 1.260000e+01   -6.870115e+00 9.463259e-02   -1.236912e+00 5.709490e-02   -1.069761e-01 6.681605e-02   2.897760e-01 1.136134e-01
 1.280000e+01   -7.119234e+00 9.636887e-02   -1.252208e+00 5.801833e-02   -4.505338e-02 6.781340e-02   3.177916e-01 1.153537e-01
 1.300000e+01   -7.370159e+00 9.812486e-02   -1.255011e+00 5.893142e-02   1.578069e-02 6.873613e-02   2.808960e-01 1.170346e-01
 1.320000e+01   -7.620495e+00 9.991053e-02   -1.246738e+00 5.984352e-02   6.412822e-02 6.961696e-02   1.964806e-01 1.185983e-01
 1.340000e+01   -7.868334e+00 1.017362e-01   -1.230691e+00 6.076215e-02   9.265399e-02 7.048610e-02   8.613759e-02 1.200217e-01
 1.360000e+01   -8.112544e+00 1.036128e-01   -1.211223e+00 6.169635e-02   9.808849e-02 7.135528e-02   -3.175345e-02 1.213560e-01
 1.380000e+01   -8.352907e+00 1.055516e-01   -1.192999e+00 6.265715e-02   8.047936e-02 7.222355e-02   -1.416001e-01 1.226816e-01
 1.400000e+01   -8.590117e+00 1.075652e-01   -1.180349e+00 6.365556e-02   4.324729e-02 7.309351e-02   -2.242600e-01 1.240452e-01
 1.420000e+01   -8.825637e+00 1.096670e-01   -1.176500e+00 6.470106e-02   -5.843870e-03 7.397996e-02   -2.564793e-01 1.254507e-01
 1.440000e+01   -9.061393e+00 1.118717e-01   -1.182689e+00 6.580201e-02   -5.493702e-02 7.490618e-02   -2.233986e-01 1.268931e-01
 1.460000e+01   -9.299301e+00 1.141952e-01   -1.197616e+00 6.696766e-02   -9.126650e-02 7.589547e-02   -1.319246e-01 1.283769e-01
 1.480000e+01   -9.540786e+00 1.166539e-01   -1.217708e+00 6.820991e-02   -1.054757e-01 7.696426e-02   -7.027325e-03 1.299276e-01
 1.500000e+01   -9.786402e+00 1.192655e-01   -1.238064e+00 6.954388e-02   -9.372551e-02 7.812079e-02   1.232857e-01 1.315965e-01
 1.520000e+01   -1.003568e+01 1.220490e-01   -1.253554e+00 7.098667e-02   -5.748462e-02 7.937124e-02   2.337010e-01 1.334361e-01
 1.540000e+01   -1.028721e+01 1.250253e-01   -1.259849e+00 7.255591e-02   -3.277220e-03 8.072698e-02   2.987319e-01 1.354765e-01
 1.560000e+01   -1.053884e+01 1.282181e-01   -1.254419e+00 7.426909e-02   5.752792e-02 8.220608e-02   2.971442e-01 1.377385e-01
 1.580000e+01   -1.078819e+01 1.316536e-01   -1.237343e+00 7.614433e-02   1.108085e-01 8.383209e-02   2.249582e-01 1.402441e-01
 1.600000e+01   -1.103318e+01 1.353619e-01   -1.211430e+00 7.820202e-02   1.443262e-01 8.563306e-02   1.059023e-01 1.430078e-01
 1.620000e+01   -1.127248e+01 1.393766e-01   -1.181276e+00 8.046725e-02   1.532584e-01 8.763917e-02   -1.167108e-02 1.460424e-01
 1.640000e+01   -1.150571e+01 1.437359e-01   -1.151409e+00 8.297213e-02   1.432540e-01 8.988005e-02   -7.624588e-02 1.493824e-01
 1.660000e+01   -1.173324e+01 1.484841e-01   -1.124323e+00 8.575784e-02   1.280592e-01 9.238733e-02   -6.289623e-02 1.530820e-01
 1.680000e+01   -1.195560e+01 1.536729e-01   -1.099548e+00 8.887607e-02   1.221472e-01 9.520129e-02   1.003201e-02 1.571906e-01
 1.700000e+01   -1.217303e+01 1.593642e-01   -1.074345e+00 9.239133e-02   1.326195e-01 9.837676e-02   9.112899e-02 1.617540e-01
 1.720000e+01   -1.238511e+01 1.656335e-01   -1.045650e+00 9.638481e-02   1.555621e-01 1.019876e-01   1.278270e-01 1.668366e-01
 1.740000e+01   -1.259096e+01 1.725738e-01   -1.012069e+00 1.009596e-01   1.792852e-01 1.061339e-01   9.906463e-02 1.725270e-01
 1.760000e+01   -1.278967e+01 1.803011e-01   -9.746778e-01 1.062491e-01   1.921413e-01 1.109518e-01   2.546686e-02 1.789258e-01
 1.780000e+01   -1.298076e+01 1.889610e-01   -9.362660e-01 1.124272e-01   1.895146e-01 1.166213e-01   -4.761256e-02 1.861369e-01
 1.800000e+01   -1.316430e+01 1.987381e-01   -8.996107e-01 1.197219e-01   1.760338e-01 1.233706e-01   -7.748581e-02 1.943060e-01
 1.820000e+01   -1.334080e+01 2.098686e-01   -8.658423e-01 1.284292e-01   1.627289e-01 1.314866e-01   -4.529536e-02 2.037008e-01
 1.840000e+01   -1.351075e+01 2.226557e-01   -8.337101e-01 1.389277e-01   1.614185e-01 1.413423e-01   3.901776e-02 2.147299e-01
 1.860000e+01   -1.367418e+01 2.374909e-01   -7.999160e-01 1.516959e-01   1.803761e-01 1.534413e-01   1.545728e-01 2.279051e-01
 1.880000e+01   -1.383030e+01 2.548782e-01   -7.598561e-01 1.673348e-01   2.249296e-01 1.684565e-01   2.960776e-01 2.438381e-01
 1.900000e+01   -1.397733e+01 2.754641e-01   -7.078265e-01 1.865991e-01   3.013333e-01 1.872545e-01   4.749898e-01 2.632553e-01
 1.920000e+01   -1.411216e+01 3.000758e-01   -6.366705e-01 2.104364e-01   4.174082e-01 2.109037e-01   6.899392e-01 2.869881e-01
 1.940000e+01   -1.423015e+01 3.297631e-01   -5.378980e-01 2.400277e-01   5.777033e-01 2.406598e-01   9.108190e-01 3.159575e-01
 1.960000e+01   -1.432490e+01 3.658552e-01   -4.027740e-01 2.768313e-01   7.801477e-01 2.779443e-01   1.109566e+00 3.511279e-01
 1.980000e+01   -1.438831e+01 4.100220e-01   -2.232963e-01 3.226159e-01   1.020998e+00 3.243155e-01   1.301874e+00 3.936518e-01
 2.000000e+01   -1.441074e+01 4.643477e-01   8.423602e-03 3.794893e-01   1.304283e+00 3.814907e-01   1.544955e+00 4.456043e-01



==> data/y23C0.dat <==
%  y23 distribution
 1.000000e-06   1.166761e-06   1.333521e-06  1.524207e-02  5.157555e-05  3.244661e-02  1.097916e-04
 1.333521e-06   1.555900e-06   1.778279e-06  1.854541e-02  5.779827e-05  3.947859e-02  1.230382e-04
 1.778279e-06   2.074827e-06   2.371374e-06  2.253406e-02  6.491768e-05  4.796945e-02  1.381937e-04
 2.371374e-06   2.766826e-06   3.162278e-06  2.679048e-02  7.191543e-05  5.703031e-02  1.530902e-04
 3.162278e-06   3.689621e-06   4.216965e-06  3.164450e-02  7.979810e-05  6.736332e-02  1.698704e-04
 4.216965e-06   4.920189e-06   5.623413e-06  3.674468e-02  8.769371e-05  7.822034e-02  1.866782e-04
 5.623413e-06   6.561178e-06   7.498942e-06  4.232652e-02  9.643258e-05  9.010271e-02  2.052811e-04
 7.498942e-06   8.749471e-06   1.000000e-05  4.827576e-02  1.053499e-04  1.027672e-01  2.242639e-04
 1.000000e-05   1.166761e-05   1.333521e-05  5.422349e-02  1.142291e-04  1.154284e-01  2.431654e-04
 1.333521e-05   1.555900e-05   1.778279e-05  6.053833e-02  1.238655e-04  1.288711e-01  2.636790e-04
 1.778279e-05   2.074827e-05   2.371374e-05  6.709761e-02  1.337959e-04  1.428342e-01  2.848184e-04
 2.371374e-05   2.766826e-05   3.162278e-05  7.348025e-02  1.434865e-04  1.564213e-01  3.054473e-04
 3.162278e-05   3.689621e-05   4.216965e-05  8.021420e-02  1.534118e-04  1.707562e-01  3.265758e-04
 4.216965e-05   4.920189e-05   5.623413e-05  8.684500e-02  1.642641e-04  1.848715e-01  3.496776e-04
 5.623413e-05   6.561178e-05   7.498942e-05  9.262227e-02  1.739515e-04  1.971699e-01  3.702997e-04
 7.498942e-05   8.749471e-05   1.000000e-04  9.867045e-02  1.838082e-04  2.100450e-01  3.912823e-04
 1.000000e-04   1.166761e-04   1.333521e-04  1.038751e-01  1.930532e-04  2.211244e-01  4.109626e-04
 1.333521e-04   1.555900e-04   1.778279e-04  1.088359e-01  2.019753e-04  2.316848e-01  4.299554e-04
 1.778279e-04   2.074827e-04   2.371374e-04  1.136398e-01  2.122976e-04  2.419110e-01  4.519290e-04
 2.371374e-04   2.766826e-04   3.162278e-04  1.174410e-01  2.204751e-04  2.500029e-01  4.693369e-04
 3.162278e-04   3.689621e-04   4.216965e-04  1.200475e-01  2.277695e-04  2.555514e-01  4.848651e-04
 4.216965e-04   4.920189e-04   5.623413e-04  1.224615e-01  2.355147e-04  2.606902e-01  5.013526e-04
 5.623413e-04   6.561178e-04   7.498942e-04  1.240557e-01  2.414064e-04  2.640838e-01  5.138945e-04
 7.498942e-04   8.749471e-04   1.000000e-03  1.248393e-01  2.490117e-04  2.657521e-01  5.300843e-04
 1.000000e-03   1.166761e-03   1.333521e-03  1.242352e-01  2.524009e-04  2.644661e-01  5.372992e-04
 1.333521e-03   1.555900e-03   1.778279e-03  1.234601e-01  2.574072e-04  2.628161e-01  5.479564e-04
 1.778279e-03   2.074827e-03   2.371374e-03  1.219298e-01  2.610593e-04  2.595584e-01  5.557308e-04
 2.371374e-03   2.766826e-03   3.162278e-03  1.196106e-01  2.627572e-04  2.546213e-01  5.593451e-04
 3.162278e-03   3.689621e-03   4.216965e-03  1.160272e-01  2.644006e-04  2.469933e-01  5.628435e-04
 4.216965e-03   4.920189e-03   5.623413e-03  1.116032e-01  2.645475e-04  2.375757e-01  5.631562e-04
 5.623413e-03   6.561178e-03   7.498942e-03  1.080009e-01  2.631193e-04  2.299073e-01  5.601160e-04
 7.498942e-03   8.749471e-03   1.000000e-02  1.024423e-01  2.613221e-04  2.180744e-01  5.562901e-04
 1.000000e-02   1.166761e-02   1.333521e-02  9.707199e-02  2.568605e-04  2.066423e-01  5.467926e-04
 1.333521e-02   1.555900e-02   1.778279e-02  9.080846e-02  2.527909e-04  1.933088e-01  5.381294e-04
 1.778279e-02   2.074827e-02   2.371374e-02  8.477201e-02  2.494400e-04  1.804587e-01  5.309962e-04
 2.371374e-02   2.766826e-02   3.162278e-02  7.845293e-02  2.425999e-04  1.670069e-01  5.164353e-04
 3.162278e-02   3.689621e-02   4.216965e-02  7.147571e-02  2.363039e-04  1.521541e-01  5.030326e-04
 4.216965e-02   4.920189e-02   5.623413e-02  6.463780e-02  2.270239e-04  1.375979e-01  4.832778e-04
 5.623413e-02   6.561178e-02   7.498942e-02  5.771210e-02  2.175908e-04  1.228548e-01  4.631971e-04
 7.498942e-02   8.749471e-02   1.000000e-01  4.996662e-02  2.034211e-04  1.063666e-01  4.330332e-04
 1.000000e-01   1.166761e-01   1.333521e-01  4.231500e-02  1.870520e-04  9.007817e-02  3.981875e-04
 1.333521e-01   1.555900e-01   1.778279e-01  3.413842e-02  1.705624e-04  7.267226e-02  3.630852e-04
 1.778279e-01   2.074827e-01   2.371374e-01  2.428978e-02  1.440491e-04  5.170694e-02  3.066448e-04
 2.371374e-01   2.766826e-01   3.162278e-01  1.091034e-02  9.579648e-05  2.322543e-02  2.039270e-04
 3.162278e-01   3.689621e-01   4.216965e-01  2.549301e-04  1.335421e-05  5.426833e-04  2.842781e-05
% 4.216965e-01   4.920189e-01   5.623413e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00
% 5.623413e-01   6.561178e-01   7.498942e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00
% 7.498942e-01   8.749471e-01   1.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00



==> data/y23C0kT3.dat <==
%  y23 distribution
 1.000000e-06   1.166761e-06   1.333521e-06  1.518381e-02  2.119938e-05  3.227753e-02  4.506534e-05
 1.333521e-06   1.555900e-06   1.778279e-06  1.884273e-02  2.361621e-05  4.005561e-02  5.020301e-05
 1.778279e-06   2.074827e-06   2.371374e-06  2.284122e-02  2.600879e-05  4.855554e-02  5.528913e-05
 2.371374e-06   2.766826e-06   3.162278e-06  2.709544e-02  2.833818e-05  5.759910e-02  6.024091e-05
 3.162278e-06   3.689621e-06   4.216965e-06  3.180556e-02  3.073468e-05  6.761181e-02  6.533535e-05
 4.216965e-06   4.920189e-06   5.623413e-06  3.712449e-02  3.325938e-05  7.891873e-02  7.070234e-05
 5.623413e-06   6.561178e-06   7.498942e-06  4.263964e-02  3.572375e-05  9.064274e-02  7.594104e-05
 7.498942e-06   8.749471e-06   1.000000e-05  4.855916e-02  3.822303e-05  1.032264e-01  8.125398e-05
 1.000000e-05   1.166761e-05   1.333521e-05  5.478120e-02  4.074882e-05  1.164531e-01  8.662327e-05
 1.333521e-05   1.555900e-05   1.778279e-05  6.115932e-02  4.323798e-05  1.300116e-01  9.191468e-05
 1.778279e-05   2.074827e-05   2.371374e-05  6.771549e-02  4.572508e-05  1.439486e-01  9.720174e-05
 2.371374e-05   2.766826e-05   3.162278e-05  7.417372e-02  4.815710e-05  1.576775e-01  1.023717e-04
 3.162278e-05   3.689621e-05   4.216965e-05  8.070297e-02  5.058237e-05  1.715572e-01  1.075273e-04
 4.216965e-05   4.920189e-05   5.623413e-05  8.711035e-02  5.296695e-05  1.851780e-01  1.125964e-04
 5.623413e-05   6.561178e-05   7.498942e-05  9.316782e-02  5.524205e-05  1.980549e-01  1.174328e-04
 7.498942e-05   8.749471e-05   1.000000e-04  9.900417e-02  5.750068e-05  2.104617e-01  1.222341e-04
 1.000000e-04   1.166761e-04   1.333521e-04  1.043390e-01  5.963216e-05  2.218024e-01  1.267652e-04
 1.333521e-04   1.555900e-04   1.778279e-04  1.093715e-01  6.172787e-05  2.325005e-01  1.312202e-04
 1.778279e-04   2.074827e-04   2.371374e-04  1.137805e-01  6.370693e-05  2.418731e-01  1.354273e-04
 2.371374e-04   2.766826e-04   3.162278e-04  1.174381e-01  6.553977e-05  2.496483e-01  1.393235e-04
 3.162278e-04   3.689621e-04   4.216965e-04  1.203826e-01  6.722714e-05  2.559077e-01  1.429105e-04
 4.216965e-04   4.920189e-04   5.623413e-04  1.226167e-01  6.873887e-05  2.606568e-01  1.461241e-04
 5.623413e-04   6.561178e-04   7.498942e-04  1.241055e-01  7.013428e-05  2.638217e-01  1.490905e-04
 7.498942e-04   8.749471e-04   1.000000e-03  1.246940e-01  7.131588e-05  2.650727e-01  1.516023e-04
 1.000000e-03   1.166761e-03   1.333521e-03  1.247216e-01  7.237951e-05  2.651315e-01  1.538633e-04
 1.333521e-03   1.555900e-03   1.778279e-03  1.236107e-01  7.311296e-05  2.627700e-01  1.554225e-04
 1.778279e-03   2.074827e-03   2.371374e-03  1.216956e-01  7.362786e-05  2.586988e-01  1.565171e-04
 2.371374e-03   2.766826e-03   3.162278e-03  1.193586e-01  7.399913e-05  2.537307e-01  1.573063e-04
 3.162278e-03   3.689621e-03   4.216965e-03  1.160457e-01  7.406431e-05  2.466883e-01  1.574449e-04
 4.216965e-03   4.920189e-03   5.623413e-03  1.121084e-01  7.396115e-05  2.383185e-01  1.572256e-04
 5.623413e-03   6.561178e-03   7.498942e-03  1.074064e-01  7.349271e-05  2.283230e-01  1.562298e-04
 7.498942e-03   8.749471e-03   1.000000e-02  1.025885e-01  7.297854e-05  2.180812e-01  1.551368e-04
 1.000000e-02   1.166761e-02   1.333521e-02  9.678093e-02  7.185768e-05  2.057356e-01  1.527540e-04
 1.333521e-02   1.555900e-02   1.778279e-02  9.082415e-02  7.058120e-05  1.930727e-01  1.500405e-04
 1.778279e-02   2.074827e-02   2.371374e-02  8.441696e-02  6.905692e-05  1.794524e-01  1.468002e-04
 2.371374e-02   2.766826e-02   3.162278e-02  7.799673e-02  6.724409e-05  1.658044e-01  1.429465e-04
 3.162278e-02   3.689621e-02   4.216965e-02  7.114579e-02  6.499821e-05  1.512407e-01  1.381723e-04
 4.216965e-02   4.920189e-02   5.623413e-02  6.420697e-02  6.249199e-05  1.364903e-01  1.328446e-04
 5.623413e-02   6.561178e-02   7.498942e-02  5.695516e-02  5.970421e-05  1.210745e-01  1.269184e-04
 7.498942e-02   8.749471e-02   1.000000e-01  4.982748e-02  5.638694e-05  1.059226e-01  1.198666e-04
 1.000000e-01   1.166761e-01   1.333521e-01  4.220050e-02  5.240516e-05  8.970923e-02  1.114022e-04
 1.333521e-01   1.555900e-01   1.778279e-01  3.398478e-02  4.738526e-05  7.224436e-02  1.007309e-04
 1.778279e-01   2.074827e-01   2.371374e-01  2.405438e-02  4.013135e-05  5.113446e-02  8.531067e-05
 2.371374e-01   2.766826e-01   3.162278e-01  1.102193e-02  2.689403e-05  2.343028e-02  5.717094e-05
 3.162278e-01   3.689621e-01   4.216965e-01  2.264895e-04  3.633104e-06  4.814682e-04  7.723202e-06
% 4.216965e-01   4.920189e-01   5.623413e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00
% 5.623413e-01   6.561178e-01   7.498942e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00
% 7.498942e-01   8.749471e-01   1.000000e+00  3.011169e-03  1.007078e-05  6.401102e-03  2.140832e-05



==> data/y23C2.OLD.dat <==
%  y23 distribution
 1.000000e-06   1.166761e-06   1.333521e-06  1.532868e-02  1.086904e-04  3.235334e-02  2.294065e-04
 1.333521e-06   1.555900e-06   1.778279e-06  1.875558e-02  1.286814e-04  3.958630e-02  2.716003e-04
 1.778279e-06   2.074827e-06   2.371374e-06  2.233988e-02  1.534252e-04  4.715147e-02  3.238255e-04
 2.371374e-06   2.766826e-06   3.162278e-06  2.686629e-02  1.844775e-04  5.670510e-02  3.893658e-04
 3.162278e-06   3.689621e-06   4.216965e-06  3.149682e-02  2.252760e-04  6.647849e-02  4.754768e-04
 4.216965e-06   4.920189e-06   5.623413e-06  3.637043e-02  2.709220e-04  7.676492e-02  5.718192e-04
 5.623413e-06   6.561178e-06   7.498942e-06  4.224644e-02  3.238794e-04  8.916707e-02  6.835931e-04
 7.498942e-06   8.749471e-06   1.000000e-05  4.835954e-02  3.941233e-04  1.020696e-01  8.318529e-04
 1.000000e-05   1.166761e-05   1.333521e-05  5.496229e-02  4.394535e-04  1.160057e-01  9.275285e-04
 1.333521e-05   1.555900e-05   1.778279e-05  6.030694e-02  5.334249e-04  1.272863e-01  1.125868e-03
 1.778279e-05   2.074827e-05   2.371374e-05  6.716168e-02  6.218997e-04  1.417542e-01  1.312607e-03
 2.371374e-05   2.766826e-05   3.162278e-05  7.361085e-02  6.819580e-04  1.553661e-01  1.439368e-03
 3.162278e-05   3.689621e-05   4.216965e-05  7.976343e-02  7.708644e-04  1.683520e-01  1.627018e-03
 4.216965e-05   4.920189e-05   5.623413e-05  8.699495e-02  8.873813e-04  1.836151e-01  1.872943e-03
 5.623413e-05   6.561178e-05   7.498942e-05  9.287088e-02  9.958679e-04  1.960171e-01  2.101920e-03
 7.498942e-05   8.749471e-05   1.000000e-04  9.830213e-02  1.150876e-03  2.074805e-01  2.429085e-03
 1.000000e-04   1.166761e-04   1.333521e-04  1.041667e-01  1.317648e-03  2.198586e-01  2.781082e-03
 1.333521e-04   1.555900e-04   1.778279e-04  1.092683e-01  1.359985e-03  2.306261e-01  2.870439e-03
 1.778279e-04   2.074827e-04   2.371374e-04  1.133322e-01  1.461190e-03  2.392036e-01  3.084047e-03
 2.371374e-04   2.766826e-04   3.162278e-04  1.156288e-01  1.611645e-03  2.440508e-01  3.401604e-03
 3.162278e-04   3.689621e-04   4.216965e-04  1.174666e-01  1.988420e-03  2.479297e-01  4.196841e-03
 4.216965e-04   4.920189e-04   5.623413e-04  1.221374e-01  1.894714e-03  2.577882e-01  3.999061e-03
 5.623413e-04   6.561178e-04   7.498942e-04  1.263956e-01  2.050528e-03  2.667757e-01  4.327929e-03
 7.498942e-04   8.749471e-04   1.000000e-03  1.223558e-01  2.145745e-03  2.582491e-01  4.528897e-03
 1.000000e-03   1.166761e-03   1.333521e-03  1.237623e-01  2.229164e-03  2.612177e-01  4.704965e-03
 1.333521e-03   1.555900e-03   1.778279e-03  1.253722e-01  2.367184e-03  2.646157e-01  4.996276e-03
 1.778279e-03   2.074827e-03   2.371374e-03  1.237880e-01  2.494055e-03  2.612720e-01  5.264054e-03
 2.371374e-03   2.766826e-03   3.162278e-03  1.230310e-01  2.497902e-03  2.596743e-01  5.272173e-03
 3.162278e-03   3.689621e-03   4.216965e-03  1.180335e-01  2.693464e-03  2.491264e-01  5.684935e-03
 4.216965e-03   4.920189e-03   5.623413e-03  1.131855e-01  2.827002e-03  2.388940e-01  5.966786e-03
 5.623413e-03   6.561178e-03   7.498942e-03  1.052792e-01  2.873256e-03  2.222067e-01  6.064412e-03
 7.498942e-03   8.749471e-03   1.000000e-02  9.859413e-02  2.855940e-03  2.080968e-01  6.027865e-03
 1.000000e-02   1.166761e-02   1.333521e-02  1.006882e-01  3.035613e-03  2.125166e-01  6.407090e-03
 1.333521e-02   1.555900e-02   1.778279e-02  9.719876e-02  4.021483e-03  2.051517e-01  8.487907e-03
 1.778279e-02   2.074827e-02   2.371374e-02  8.768637e-02  3.033628e-03  1.850744e-01  6.402900e-03
 2.371374e-02   2.766826e-02   3.162278e-02  7.977830e-02  2.974082e-03  1.683833e-01  6.277218e-03
 3.162278e-02   3.689621e-02   4.216965e-02  7.131848e-02  2.929592e-03  1.505277e-01  6.183317e-03
 4.216965e-02   4.920189e-02   5.623413e-02  6.115321e-02  3.035603e-03  1.290725e-01  6.407068e-03
 5.623413e-02   6.561178e-02   7.498942e-02  5.399136e-02  2.787308e-03  1.139564e-01  5.883006e-03
 7.498942e-02   8.749471e-02   1.000000e-01  5.161593e-02  2.900907e-03  1.089427e-01  6.122773e-03
 1.000000e-01   1.166761e-01   1.333521e-01  4.335634e-02  2.627609e-03  9.150967e-02  5.545940e-03
 1.333521e-01   1.555900e-01   1.778279e-01  3.133634e-02  2.337198e-03  6.613977e-02  4.932985e-03
 1.778279e-01   2.074827e-01   2.371374e-01  2.108388e-02  2.152992e-03  4.450051e-02  4.544193e-03
 2.371374e-01   2.766826e-01   3.162278e-01  8.720770e-03  1.602636e-03  1.840641e-02  3.382590e-03
 3.162278e-01   3.689621e-01   4.216965e-01  9.236842e-05  1.248479e-04  1.949566e-04  2.635091e-04
 4.216965e-01   4.920189e-01   5.623413e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00
 5.623413e-01   6.561178e-01   7.498942e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00
 7.498942e-01   8.749471e-01   1.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00



==> data/y23C2.dat <==
%  y23 distribution
 1.000000e-06   1.166761e-06   1.333521e-06  1.531375e-02  8.358897e-05  3.240191e-02  1.768634e-04
 1.333521e-06   1.555900e-06   1.778279e-06  1.873046e-02  9.821960e-05  3.963122e-02  2.078199e-04
 1.778279e-06   2.074827e-06   2.371374e-06  2.229874e-02  1.178005e-04  4.718123e-02  2.492506e-04
 2.371374e-06   2.766826e-06   3.162278e-06  2.685737e-02  1.397977e-04  5.682671e-02  2.957938e-04
 3.162278e-06   3.689621e-06   4.216965e-06  3.139330e-02  1.762771e-04  6.642415e-02  3.729795e-04
 4.216965e-06   4.920189e-06   5.623413e-06  3.675161e-02  2.050587e-04  7.776164e-02  4.338775e-04
 5.623413e-06   6.561178e-06   7.498942e-06  4.198574e-02  2.402285e-04  8.883638e-02  5.082924e-04
 7.498942e-06   8.749471e-06   1.000000e-05  4.779948e-02  2.863641e-04  1.011375e-01  6.059094e-04
 1.000000e-05   1.166761e-05   1.333521e-05  5.390296e-02  3.309587e-04  1.140517e-01  7.002657e-04
 1.333521e-05   1.555900e-05   1.778279e-05  6.080856e-02  3.835332e-04  1.286630e-01  8.115064e-04
 1.778279e-05   2.074827e-05   2.371374e-05  6.717145e-02  4.501086e-04  1.421261e-01  9.523714e-04
 2.371374e-05   2.766826e-05   3.162278e-05  7.275605e-02  5.113742e-04  1.539424e-01  1.082001e-03
 3.162278e-05   3.689621e-05   4.216965e-05  8.127854e-02  5.815699e-04  1.719748e-01  1.230526e-03
 4.216965e-05   4.920189e-05   5.623413e-05  8.555945e-02  6.742239e-04  1.810327e-01  1.426570e-03
 5.623413e-05   6.561178e-05   7.498942e-05  9.172316e-02  7.554191e-04  1.940743e-01  1.598369e-03
 7.498942e-05   8.749471e-05   1.000000e-04  9.700375e-02  8.463117e-04  2.052473e-01  1.790686e-03
 1.000000e-04   1.166761e-04   1.333521e-04  1.029373e-01  9.260021e-04  2.178019e-01  1.959300e-03
 1.333521e-04   1.555900e-04   1.778279e-04  1.078675e-01  1.230171e-03  2.282337e-01  2.602881e-03
 1.778279e-04   2.074827e-04   2.371374e-04  1.117112e-01  1.111612e-03  2.363664e-01  2.352028e-03
 2.371374e-04   2.766826e-04   3.162278e-04  1.156497e-01  1.206258e-03  2.446998e-01  2.552285e-03
 3.162278e-04   3.689621e-04   4.216965e-04  1.199930e-01  1.324768e-03  2.538895e-01  2.803038e-03
 4.216965e-04   4.920189e-04   5.623413e-04  1.220867e-01  1.422718e-03  2.583197e-01  3.010287e-03
 5.623413e-04   6.561178e-04   7.498942e-04  1.263164e-01  1.502159e-03  2.672692e-01  3.178374e-03
 7.498942e-04   8.749471e-04   1.000000e-03  1.259940e-01  1.572061e-03  2.665869e-01  3.326278e-03
 1.000000e-03   1.166761e-03   1.333521e-03  1.213483e-01  1.761547e-03  2.567573e-01  3.727204e-03
 1.333521e-03   1.555900e-03   1.778279e-03  1.220459e-01  1.845475e-03  2.582334e-01  3.904786e-03
 1.778279e-03   2.074827e-03   2.371374e-03  1.220916e-01  1.846290e-03  2.583299e-01  3.906510e-03
 2.371374e-03   2.766826e-03   3.162278e-03  1.210095e-01  1.920494e-03  2.560405e-01  4.063516e-03
 3.162278e-03   3.689621e-03   4.216965e-03  1.141908e-01  2.026632e-03  2.416130e-01  4.288091e-03
 4.216965e-03   4.920189e-03   5.623413e-03  1.137016e-01  2.044362e-03  2.405777e-01  4.325604e-03
 5.623413e-03   6.561178e-03   7.498942e-03  1.070157e-01  2.112788e-03  2.264313e-01  4.470385e-03
 7.498942e-03   8.749471e-03   1.000000e-02  9.957446e-02  2.187275e-03  2.106866e-01  4.627990e-03
 1.000000e-02   1.166761e-02   1.333521e-02  9.850813e-02  2.171273e-03  2.084304e-01  4.594131e-03
 1.333521e-02   1.555900e-02   1.778279e-02  8.787580e-02  2.201641e-03  1.859338e-01  4.658387e-03
 1.778279e-02   2.074827e-02   2.371374e-02  8.504947e-02  2.260460e-03  1.799536e-01  4.782839e-03
 2.371374e-02   2.766826e-02   3.162278e-02  8.039122e-02  2.384620e-03  1.700974e-01  5.045546e-03
 3.162278e-02   3.689621e-02   4.216965e-02  7.424866e-02  2.260270e-03  1.571005e-01  4.782438e-03
 4.216965e-02   4.920189e-02   5.623413e-02  6.871149e-02  2.127160e-03  1.453846e-01  4.500795e-03
 5.623413e-02   6.561178e-02   7.498942e-02  5.928299e-02  2.232056e-03  1.254351e-01  4.722740e-03
 7.498942e-02   8.749471e-02   1.000000e-01  4.906588e-02  2.030397e-03  1.038170e-01  4.296057e-03
 1.000000e-01   1.166761e-01   1.333521e-01  4.505590e-02  2.061259e-03  9.533244e-02  4.361357e-03
 1.333521e-01   1.555900e-01   1.778279e-01  3.306904e-02  1.865797e-03  6.996979e-02  3.947784e-03
 1.778279e-01   2.074827e-01   2.371374e-01  2.555568e-02  1.498987e-03  5.407249e-02  3.171662e-03
 2.371374e-01   2.766826e-01   3.162278e-01  1.196851e-02  9.877926e-04  2.532382e-02  2.090041e-03
 3.162278e-01   3.689621e-01   4.216965e-01  1.218488e-04  1.186964e-04  2.578162e-04  2.511462e-04
% 4.216965e-01   4.920189e-01   5.623413e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00
% 5.623413e-01   6.561178e-01   7.498942e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00
% 7.498942e-01   8.749471e-01   1.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00



==> data/y23C2kT3.dat <==
%  y23 distribution
 1.000000e-06   1.166761e-06   1.333521e-06  1.522172e-02  1.987835e-05  3.234267e-02  4.223695e-05
 1.333521e-06   1.555900e-06   1.778279e-06  1.884606e-02  2.229345e-05  4.004355e-02  4.736848e-05
 1.778279e-06   2.074827e-06   2.371374e-06  2.293186e-02  2.485632e-05  4.872495e-02  5.281398e-05
 2.371374e-06   2.766826e-06   3.162278e-06  2.716825e-02  2.748195e-05  5.772630e-02  5.839284e-05
 3.162278e-06   3.689621e-06   4.216965e-06  3.188988e-02  3.038570e-05  6.775869e-02  6.456265e-05
 4.216965e-06   4.920189e-06   5.623413e-06  3.717682e-02  3.361537e-05  7.899223e-02  7.142496e-05
 5.623413e-06   6.561178e-06   7.498942e-06  4.266094e-02  3.694039e-05  9.064472e-02  7.848986e-05
 7.498942e-06   8.749471e-06   1.000000e-05  4.861743e-02  4.101809e-05  1.033009e-01  8.715405e-05
 1.000000e-05   1.166761e-05   1.333521e-05  5.482217e-02  4.541866e-05  1.164846e-01  9.650425e-05
 1.333521e-05   1.555900e-05   1.778279e-05  6.122491e-02  5.022711e-05  1.300889e-01  1.067211e-04
 1.778279e-05   2.074827e-05   2.371374e-05  6.760765e-02  5.586599e-05  1.436508e-01  1.187024e-04
 2.371374e-05   2.766826e-05   3.162278e-05  7.421260e-02  6.151816e-05  1.576848e-01  1.307120e-04
 3.162278e-05   3.689621e-05   4.216965e-05  8.070666e-02  6.808934e-05  1.714832e-01  1.446742e-04
 4.216965e-05   4.920189e-05   5.623413e-05  8.708873e-02  7.526319e-05  1.850436e-01  1.599170e-04
 5.623413e-05   6.561178e-05   7.498942e-05  9.325988e-02  8.307165e-05  1.981559e-01  1.765082e-04
 7.498942e-05   8.749471e-05   1.000000e-04  9.903797e-02  9.154740e-05  2.104330e-01  1.945172e-04
 1.000000e-04   1.166761e-04   1.333521e-04  1.043303e-01  1.010666e-04  2.216780e-01  2.147433e-04
 1.333521e-04   1.555900e-04   1.778279e-04  1.092258e-01  1.089787e-04  2.320798e-01  2.315547e-04
 1.778279e-04   2.074827e-04   2.371374e-04  1.138651e-01  1.177394e-04  2.419373e-01  2.501692e-04
 2.371374e-04   2.766826e-04   3.162278e-04  1.172167e-01  1.274571e-04  2.490587e-01  2.708171e-04
 3.162278e-04   3.689621e-04   4.216965e-04  1.203396e-01  1.361662e-04  2.556941e-01  2.893219e-04
 4.216965e-04   4.920189e-04   5.623413e-04  1.225762e-01  1.463441e-04  2.604463e-01  3.109476e-04
 5.623413e-04   6.561178e-04   7.498942e-04  1.241928e-01  1.553987e-04  2.638814e-01  3.301866e-04
 7.498942e-04   8.749471e-04   1.000000e-03  1.246484e-01  1.650933e-04  2.648493e-01  3.507854e-04
 1.000000e-03   1.166761e-03   1.333521e-03  1.243354e-01  1.737882e-04  2.641842e-01  3.692602e-04
 1.333521e-03   1.555900e-03   1.778279e-03  1.237165e-01  1.826202e-04  2.628691e-01  3.880260e-04
 1.778279e-03   2.074827e-03   2.371374e-03  1.217254e-01  1.887338e-04  2.586385e-01  4.010161e-04
 2.371374e-03   2.766826e-03   3.162278e-03  1.190700e-01  1.979205e-04  2.529964e-01  4.205357e-04
 3.162278e-03   3.689621e-03   4.216965e-03  1.160640e-01  2.034998e-04  2.466094e-01  4.323904e-04
 4.216965e-03   4.920189e-03   5.623413e-03  1.123760e-01  2.092637e-04  2.387733e-01  4.446374e-04
 5.623413e-03   6.561178e-03   7.498942e-03  1.076764e-01  2.150757e-04  2.287876e-01  4.569867e-04
 7.498942e-03   8.749471e-03   1.000000e-02  1.020019e-01  2.198854e-04  2.167307e-01  4.672061e-04
 1.000000e-02   1.166761e-02   1.333521e-02  9.720253e-02  2.222377e-04  2.065331e-01  4.722042e-04
 1.333521e-02   1.555900e-02   1.778279e-02  9.082939e-02  2.244116e-04  1.929917e-01  4.768233e-04
 1.778279e-02   2.074827e-02   2.371374e-02  8.465524e-02  2.252144e-04  1.798730e-01  4.785289e-04
 2.371374e-02   2.766826e-02   3.162278e-02  7.803384e-02  2.244025e-04  1.658040e-01  4.768038e-04
 3.162278e-02   3.689621e-02   4.216965e-02  7.031813e-02  2.234156e-04  1.494099e-01  4.747069e-04
 4.216965e-02   4.920189e-02   5.623413e-02  6.430868e-02  2.183980e-04  1.366412e-01  4.640456e-04
 5.623413e-02   6.561178e-02   7.498942e-02  5.685514e-02  2.135923e-04  1.208041e-01  4.538348e-04
 7.498942e-02   8.749471e-02   1.000000e-01  5.011006e-02  2.059765e-04  1.064724e-01  4.376529e-04
 1.000000e-01   1.166761e-01   1.333521e-01  4.239872e-02  1.946389e-04  9.008757e-02  4.135630e-04
 1.333521e-01   1.555900e-01   1.778279e-01  3.388010e-02  1.769264e-04  7.198746e-02  3.759281e-04
 1.778279e-01   2.074827e-01   2.371374e-01  2.420289e-02  1.539574e-04  5.142560e-02  3.271242e-04
 2.371374e-01   2.766826e-01   3.162278e-01  1.105790e-02  1.018491e-04  2.349551e-02  2.164059e-04
 3.162278e-01   3.689621e-01   4.216965e-01  2.169919e-04  1.365100e-05  4.610580e-04  2.900524e-05
% 4.216965e-01   4.920189e-01   5.623413e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00
% 5.623413e-01   6.561178e-01   7.498942e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00
% 7.498942e-01   8.749471e-01   1.000000e+00  3.023118e-03  9.290561e-06  6.423434e-03  1.974031e-05



==> data/y23Lambda.dat <==
%  Cambridge y23 distribution
 1.000000e-06   1.150054e-06   1.300108e-06  2.095371e-02  8.225065e-05  4.452366e-02  1.747709e-04
 1.300108e-06   1.495194e-06   1.690281e-06  2.422531e-02  9.119616e-05  5.147535e-02  1.937789e-04
 1.690281e-06   1.943914e-06   2.197547e-06  2.796429e-02  1.007343e-04  5.942015e-02  2.140461e-04
 2.197547e-06   2.527298e-06   2.857048e-06  3.190515e-02  1.102366e-04  6.779391e-02  2.342372e-04
 2.857048e-06   3.285760e-06   3.714471e-06  3.616678e-02  1.219071e-04  7.684927e-02  2.590352e-04
 3.714471e-06   4.271842e-06   4.829213e-06  4.041580e-02  1.322084e-04  8.587782e-02  2.809240e-04
 4.829213e-06   5.553856e-06   6.278499e-06  4.489551e-02  1.423184e-04  9.539658e-02  3.024064e-04
 6.278499e-06   7.220612e-06   8.162726e-06  4.962995e-02  1.542933e-04  1.054566e-01  3.278514e-04
 8.162726e-06   9.387575e-06   1.061242e-05  5.496869e-02  1.665992e-04  1.168006e-01  3.539996e-04
 1.061242e-05   1.220486e-05   1.379730e-05  5.961149e-02  1.785766e-04  1.266659e-01  3.794499e-04
 1.379730e-05   1.586764e-05   1.793797e-05  6.479080e-02  1.906403e-04  1.376712e-01  4.050836e-04
 1.793797e-05   2.062964e-05   2.332130e-05  7.021318e-02  2.025177e-04  1.491930e-01  4.303213e-04
 2.332130e-05   2.682076e-05   3.032021e-05  7.529824e-02  2.147379e-04  1.599980e-01  4.562875e-04
 3.032021e-05   3.486988e-05   3.941954e-05  8.071877e-02  2.289110e-04  1.715159e-01  4.864034e-04
 3.941954e-05   4.533460e-05   5.124966e-05  8.638965e-02  2.410356e-04  1.835657e-01  5.121663e-04
 5.124966e-05   5.893988e-05   6.663009e-05  9.132813e-02  2.538667e-04  1.940593e-01  5.394305e-04
 6.663009e-05   7.662820e-05   8.662631e-05  9.692989e-02  2.679649e-04  2.059622e-01  5.693872e-04
 8.662631e-05   9.962493e-05   1.126235e-04  1.012992e-01  2.784153e-04  2.152463e-01  5.915928e-04
 1.126235e-04   1.295232e-04   1.464228e-04  1.059167e-01  2.928903e-04  2.250580e-01  6.223501e-04
 1.464228e-04   1.683941e-04   1.903654e-04  1.109256e-01  3.030843e-04  2.357012e-01  6.440111e-04
 1.903654e-04   2.189305e-04   2.474956e-04  1.144961e-01  3.144135e-04  2.432880e-01  6.680840e-04
 2.474956e-04   2.846332e-04   3.217709e-04  1.178805e-01  3.262383e-04  2.504794e-01  6.932100e-04
 3.217709e-04   3.700539e-04   4.183369e-04  1.204936e-01  3.354655e-04  2.560317e-01  7.128164e-04
 4.183369e-04   4.811100e-04   5.438831e-04  1.227109e-01  3.435059e-04  2.607432e-01  7.299011e-04
 5.438831e-04   6.254950e-04   7.071068e-04  1.237993e-01  3.507511e-04  2.630558e-01  7.452963e-04
 7.071068e-04   8.132109e-04   9.193151e-04  1.245764e-01  3.585601e-04  2.647072e-01  7.618892e-04
 9.193151e-04   1.057262e-03   1.195209e-03  1.244519e-01  3.629988e-04  2.644425e-01  7.713208e-04
 1.195209e-03   1.374555e-03   1.553900e-03  1.226965e-01  3.655959e-04  2.607127e-01  7.768392e-04
 1.553900e-03   1.787069e-03   2.020238e-03  1.202259e-01  3.682360e-04  2.554629e-01  7.824492e-04
 2.020238e-03   2.323383e-03   2.626528e-03  1.167530e-01  3.677229e-04  2.480836e-01  7.813588e-04
 2.626528e-03   3.020649e-03   3.414770e-03  1.136962e-01  3.672854e-04  2.415883e-01  7.804293e-04
 3.414770e-03   3.927169e-03   4.439569e-03  1.092412e-01  3.659051e-04  2.321221e-01  7.774962e-04
 4.439569e-03   5.105744e-03   5.771919e-03  1.047828e-01  3.637652e-04  2.226485e-01  7.729493e-04
 5.771919e-03   6.638018e-03   7.504117e-03  9.945717e-02  3.593741e-04  2.113324e-01  7.636189e-04
 7.504117e-03   8.630140e-03   9.756162e-03  9.461294e-02  3.524701e-04  2.010390e-01  7.489489e-04
 9.756162e-03   1.122011e-02   1.268406e-02  9.008873e-02  3.465916e-04  1.914257e-01  7.364579e-04
 1.268406e-02   1.458736e-02   1.649065e-02  8.509836e-02  3.417648e-04  1.808219e-01  7.262016e-04
 1.649065e-02   1.896514e-02   2.143963e-02  7.984053e-02  3.351533e-04  1.696498e-01  7.121531e-04
 2.143963e-02   2.465673e-02   2.787383e-02  7.438833e-02  3.252391e-04  1.580646e-01  6.910869e-04
 2.787383e-02   3.205641e-02   3.623898e-02  6.860427e-02  3.188441e-04  1.457743e-01  6.774983e-04
 3.623898e-02   4.167679e-02   4.711459e-02  6.354086e-02  3.076181e-04  1.350153e-01  6.536448e-04
 4.711459e-02   5.418432e-02   6.125405e-02  5.765928e-02  2.953114e-04  1.225178e-01  6.274947e-04
 6.125405e-02   7.044546e-02   7.963687e-02  5.199264e-02  2.826670e-04  1.104770e-01  6.006272e-04
 7.963687e-02   9.158670e-02   1.035365e-01  4.547264e-02  2.651532e-04  9.662290e-02  5.634129e-04
 1.035365e-01   1.190726e-01   1.346087e-01  3.838886e-02  2.468695e-04  8.157088e-02  5.245625e-04
 1.346087e-01   1.548072e-01   1.750058e-01  3.057283e-02  2.233337e-04  6.496292e-02  4.745524e-04
 1.750058e-01   2.012661e-01   2.275264e-01  2.248486e-02  1.899918e-04  4.777714e-02  4.037055e-04
 2.275264e-01   2.616676e-01   2.958089e-01  1.217746e-02  1.407766e-04  2.587538e-02  2.991302e-04
 2.958089e-01   3.401962e-01   3.845835e-01  1.212057e-03  4.271759e-05  2.575448e-03  9.076880e-05
 3.845835e-01   4.422917e-01   5.000000e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00



==> data/y23LambdaDES.dat <==
%  y23 distribution
 1.000000e-06   1.166761e-06   1.333521e-06  2.046969e-02  4.234993e-04  4.351682e-02  9.003237e-04
 1.333521e-06   1.555900e-06   1.778279e-06  2.476431e-02  4.626281e-04  5.264682e-02  9.835082e-04
 1.778279e-06   2.074827e-06   2.371374e-06  2.849628e-02  5.422036e-04  6.058068e-02  1.152679e-03
 2.371374e-06   2.766826e-06   3.162278e-06  3.394127e-02  5.800553e-04  7.215628e-02  1.233149e-03
 3.162278e-06   3.689621e-06   4.216965e-06  3.746566e-02  6.248194e-04  7.964882e-02  1.328313e-03
 4.216965e-06   4.920189e-06   5.623413e-06  4.258651e-02  7.034005e-04  9.053531e-02  1.495370e-03
 5.623413e-06   6.561178e-06   7.498942e-06  4.873219e-02  7.382706e-04  1.036005e-01  1.569501e-03
 7.498942e-06   8.749471e-06   1.000000e-05  5.265376e-02  8.164108e-04  1.119374e-01  1.735620e-03
 1.000000e-05   1.166761e-05   1.333521e-05  5.897111e-02  9.263905e-04  1.253676e-01  1.969428e-03
 1.333521e-05   1.555900e-05   1.778279e-05  6.495178e-02  9.666199e-04  1.380820e-01  2.054952e-03
 1.778279e-05   2.074827e-05   2.371374e-05  7.010909e-02  1.061907e-03  1.490460e-01  2.257524e-03
 2.371374e-05   2.766826e-05   3.162278e-05  7.600629e-02  1.091793e-03  1.615830e-01  2.321060e-03
 3.162278e-05   3.689621e-05   4.216965e-05  8.286256e-02  1.176749e-03  1.761588e-01  2.501668e-03
 4.216965e-05   4.920189e-05   5.623413e-05  9.013713e-02  1.281046e-03  1.916239e-01  2.723395e-03
 5.623413e-05   6.561178e-05   7.498942e-05  9.272937e-02  1.303307e-03  1.971348e-01  2.770720e-03
 7.498942e-05   8.749471e-05   1.000000e-04  9.914440e-02  1.456710e-03  2.107726e-01  3.096843e-03
 1.000000e-04   1.166761e-04   1.333521e-04  1.056171e-01  1.453851e-03  2.245331e-01  3.090763e-03
 1.333521e-04   1.555900e-04   1.778279e-04  1.120070e-01  1.552493e-03  2.381175e-01  3.300470e-03
 1.778279e-04   2.074827e-04   2.371374e-04  1.156392e-01  1.589726e-03  2.458392e-01  3.379624e-03
 2.371374e-04   2.766826e-04   3.162278e-04  1.181763e-01  1.623629e-03  2.512328e-01  3.451697e-03
 3.162278e-04   3.689621e-04   4.216965e-04  1.223547e-01  1.684106e-03  2.601157e-01  3.580268e-03
 4.216965e-04   4.920189e-04   5.623413e-04  1.191988e-01  1.761477e-03  2.534066e-01  3.744752e-03
 5.623413e-04   6.561178e-04   7.498942e-04  1.227683e-01  1.802000e-03  2.609951e-01  3.830900e-03
 7.498942e-04   8.749471e-04   1.000000e-03  1.245915e-01  1.824428e-03  2.648711e-01  3.878581e-03
 1.000000e-03   1.166761e-03   1.333521e-03  1.237437e-01  1.872505e-03  2.630686e-01  3.980787e-03
 1.333521e-03   1.555900e-03   1.778279e-03  1.239632e-01  1.906990e-03  2.635352e-01  4.054099e-03
 1.778279e-03   2.074827e-03   2.371374e-03  1.183396e-01  1.880455e-03  2.515799e-01  3.997688e-03
 2.371374e-03   2.766826e-03   3.162278e-03  1.160154e-01  1.862592e-03  2.466389e-01  3.959713e-03
 3.162278e-03   3.689621e-03   4.216965e-03  1.156740e-01  1.870749e-03  2.459131e-01  3.977054e-03
 4.216965e-03   4.920189e-03   5.623413e-03  1.044517e-01  1.853195e-03  2.220556e-01  3.939735e-03
 5.623413e-03   6.561178e-03   7.498942e-03  9.850612e-02  1.813855e-03  2.094157e-01  3.856101e-03
 7.498942e-03   8.749471e-03   1.000000e-02  9.493942e-02  1.803143e-03  2.018332e-01  3.833329e-03
 1.000000e-02   1.166761e-02   1.333521e-02  8.969350e-02  1.794209e-03  1.906808e-01  3.814337e-03
 1.333521e-02   1.555900e-02   1.778279e-02  8.066092e-02  1.714442e-03  1.714783e-01  3.644759e-03
 1.778279e-02   2.074827e-02   2.371374e-02  7.523724e-02  1.666806e-03  1.599480e-01  3.543488e-03
 2.371374e-02   2.766826e-02   3.162278e-02  6.900457e-02  1.629803e-03  1.466979e-01  3.464824e-03
 3.162278e-02   3.689621e-02   4.216965e-02  6.518622e-02  1.551716e-03  1.385804e-01  3.298817e-03
 4.216965e-02   4.920189e-02   5.623413e-02  5.884629e-02  1.487664e-03  1.251022e-01  3.162647e-03
 5.623413e-02   6.561178e-02   7.498942e-02  5.434874e-02  1.451450e-03  1.155408e-01  3.085660e-03
 7.498942e-02   8.749471e-02   1.000000e-01  4.553903e-02  1.389900e-03  9.681213e-02  2.954809e-03
 1.000000e-01   1.166761e-01   1.333521e-01  3.860049e-02  1.272140e-03  8.206137e-02  2.704463e-03
 1.333521e-01   1.555900e-01   1.778279e-01  2.949370e-02  1.147998e-03  6.270112e-02  2.440547e-03
 1.778279e-01   2.074827e-01   2.371374e-01  2.061554e-02  8.984614e-04  4.382690e-02  1.910053e-03
 2.371374e-01   2.766826e-01   3.162278e-01  9.840530e-03  6.219295e-04  2.092013e-02  1.322170e-03
 3.162278e-01   3.689621e-01   4.216965e-01  2.345605e-04  1.144410e-04  4.986558e-04  2.432919e-04
 4.216965e-01   4.920189e-01   5.623413e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00
 5.623413e-01   6.561178e-01   7.498942e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00
 7.498942e-01   8.749471e-01   1.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00



==> data/y23LambdaUO.dat <==
%  Cambridge y23 distribution
 1.000000e-06   1.150054e-06   1.300108e-06  2.117808e-02  3.330215e-04  4.500042e-02  7.076234e-04
 1.300108e-06   1.495194e-06   1.690281e-06  2.464949e-02  3.665331e-04  5.237666e-02  7.788307e-04
 1.690281e-06   1.943914e-06   2.197547e-06  2.859065e-02  4.180844e-04  6.075107e-02  8.883700e-04
 2.197547e-06   2.527298e-06   2.857048e-06  3.138500e-02  4.446084e-04  6.668866e-02  9.447296e-04
 2.857048e-06   3.285760e-06   3.714471e-06  3.579078e-02  4.848211e-04  7.605032e-02  1.030176e-03
 3.714471e-06   4.271842e-06   4.829213e-06  4.063704e-02  5.335300e-04  8.634792e-02  1.133675e-03
 4.829213e-06   5.553856e-06   6.278499e-06  4.495671e-02  5.722392e-04  9.552661e-02  1.215927e-03
 6.278499e-06   7.220612e-06   8.162726e-06  5.036110e-02  6.167571e-04  1.070102e-01  1.310521e-03
 8.162726e-06   9.387575e-06   1.061242e-05  5.530328e-02  7.007174e-04  1.175116e-01  1.488925e-03
 1.061242e-05   1.220486e-05   1.379730e-05  5.888490e-02  7.103412e-04  1.251220e-01  1.509374e-03
 1.379730e-05   1.586764e-05   1.793797e-05  6.390821e-02  7.770607e-04  1.357959e-01  1.651144e-03
 1.793797e-05   2.062964e-05   2.332130e-05  7.070889e-02  8.144306e-04  1.502463e-01  1.730549e-03
 2.332130e-05   2.682076e-05   3.032021e-05  7.592538e-02  8.807777e-04  1.613306e-01  1.871527e-03
 3.032021e-05   3.486988e-05   3.941954e-05  8.065846e-02  9.134934e-04  1.713877e-01  1.941044e-03
 3.941954e-05   4.533460e-05   5.124966e-05  8.783548e-02  9.770035e-04  1.866379e-01  2.075993e-03
 5.124966e-05   5.893988e-05   6.663009e-05  9.166656e-02  1.030463e-03  1.947784e-01  2.189588e-03
 6.663009e-05   7.662820e-05   8.662631e-05  9.675190e-02  1.090858e-03  2.055840e-01  2.317917e-03
 8.662631e-05   9.962493e-05   1.126235e-04  1.032196e-01  1.146176e-03  2.193269e-01  2.435460e-03
 1.126235e-04   1.295232e-04   1.464228e-04  1.062469e-01  1.188761e-03  2.257596e-01  2.525948e-03
 1.464228e-04   1.683941e-04   1.903654e-04  1.108770e-01  1.227771e-03  2.355978e-01  2.608840e-03
 1.903654e-04   2.189305e-04   2.474956e-04  1.140672e-01  1.280264e-03  2.423766e-01  2.720378e-03
 2.474956e-04   2.846332e-04   3.217709e-04  1.172872e-01  1.331345e-03  2.492186e-01  2.828919e-03
 3.217709e-04   3.700539e-04   4.183369e-04  1.201567e-01  1.353572e-03  2.553159e-01  2.876149e-03
 4.183369e-04   4.811100e-04   5.438831e-04  1.229206e-01  1.391141e-03  2.611887e-01  2.955977e-03
 5.438831e-04   6.254950e-04   7.071068e-04  1.259699e-01  1.425360e-03  2.676682e-01  3.028687e-03
 7.071068e-04   8.132109e-04   9.193151e-04  1.256814e-01  1.439007e-03  2.670550e-01  3.057685e-03
 9.193151e-04   1.057262e-03   1.195209e-03  1.254888e-01  1.481660e-03  2.666459e-01  3.148317e-03
 1.195209e-03   1.374555e-03   1.553900e-03  1.242826e-01  1.473749e-03  2.640829e-01  3.131508e-03
 1.553900e-03   1.787069e-03   2.020238e-03  1.192091e-01  1.510917e-03  2.533023e-01  3.210483e-03
 2.020238e-03   2.323383e-03   2.626528e-03  1.169779e-01  1.482516e-03  2.485615e-01  3.150136e-03
 2.626528e-03   3.020649e-03   3.414770e-03  1.150598e-01  1.491813e-03  2.444856e-01  3.169891e-03
 3.414770e-03   3.927169e-03   4.439569e-03  1.053175e-01  1.437624e-03  2.237848e-01  3.054746e-03
 4.439569e-03   5.105744e-03   5.771919e-03  1.035804e-01  1.449019e-03  2.200935e-01  3.078958e-03
 5.771919e-03   6.638018e-03   7.504117e-03  9.720312e-02  1.425075e-03  2.065428e-01  3.028082e-03
 7.504117e-03   8.630140e-03   9.756162e-03  9.545197e-02  1.468843e-03  2.028219e-01  3.121083e-03
 9.756162e-03   1.122011e-02   1.268406e-02  8.939779e-02  1.413511e-03  1.899576e-01  3.003511e-03
 1.268406e-02   1.458736e-02   1.649065e-02  8.383903e-02  1.396326e-03  1.781460e-01  2.966995e-03
 1.649065e-02   1.896514e-02   2.143963e-02  7.917343e-02  1.328829e-03  1.682323e-01  2.823572e-03
 2.143963e-02   2.465673e-02   2.787383e-02  7.538228e-02  1.318623e-03  1.601766e-01  2.801886e-03
 2.787383e-02   3.205641e-02   3.623898e-02  6.885525e-02  1.287284e-03  1.463076e-01  2.735296e-03
 3.623898e-02   4.167679e-02   4.711459e-02  6.392585e-02  1.268882e-03  1.358333e-01  2.696194e-03
 4.711459e-02   5.418432e-02   6.125405e-02  5.806492e-02  1.179517e-03  1.233797e-01  2.506305e-03
 6.125405e-02   7.044546e-02   7.963687e-02  5.222549e-02  1.124908e-03  1.109717e-01  2.390269e-03
 7.963687e-02   9.158670e-02   1.035365e-01  4.687562e-02  1.054043e-03  9.960402e-02  2.239692e-03
 1.035365e-01   1.190726e-01   1.346087e-01  4.011203e-02  1.025288e-03  8.523236e-02  2.178591e-03
 1.346087e-01   1.548072e-01   1.750058e-01  3.029296e-02  9.193231e-04  6.436823e-02  1.953431e-03
 1.750058e-01   2.012661e-01   2.275264e-01  2.226198e-02  7.568642e-04  4.730353e-02  1.608229e-03
 2.275264e-01   2.616676e-01   2.958089e-01  1.094341e-02  5.666892e-04  2.325318e-02  1.204134e-03
 2.958089e-01   3.401962e-01   3.845835e-01  1.665924e-03  2.014733e-04  3.539851e-03  4.281021e-04
 3.845835e-01   4.422917e-01   5.000000e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00



==> data/y23angular.dat <==
%  Cambridge y23 distribution
 1.000000e-06   1.150054e-06   1.300108e-06  4.304086e-02  7.945723e-05  9.145570e-02  1.688353e-04
 1.300108e-06   1.495194e-06   1.690281e-06  4.959185e-02  8.650813e-05  1.053756e-01  1.838175e-04
 1.690281e-06   1.943914e-06   2.197547e-06  5.623264e-02  9.363374e-05  1.194864e-01  1.989584e-04
 2.197547e-06   2.527298e-06   2.857048e-06  6.298791e-02  1.007718e-04  1.338403e-01  2.141258e-04
 2.857048e-06   3.285760e-06   3.714471e-06  6.973042e-02  1.079756e-04  1.481672e-01  2.294327e-04
 3.714471e-06   4.271842e-06   4.829213e-06  7.669964e-02  1.151482e-04  1.629758e-01  2.446736e-04
 4.829213e-06   5.553856e-06   6.278499e-06  8.307808e-02  1.221201e-04  1.765291e-01  2.594878e-04
 6.278499e-06   7.220612e-06   8.162726e-06  8.905180e-02  1.289625e-04  1.892224e-01  2.740270e-04
 8.162726e-06   9.387575e-06   1.061242e-05  9.513570e-02  1.359153e-04  2.021498e-01  2.888008e-04
 1.061242e-05   1.220486e-05   1.379730e-05  1.000039e-01  1.426166e-04  2.124940e-01  3.030399e-04
 1.379730e-05   1.586764e-05   1.793797e-05  1.047216e-01  1.489522e-04  2.225184e-01  3.165022e-04
 1.793797e-05   2.062964e-05   2.332130e-05  1.089170e-01  1.552034e-04  2.314332e-01  3.297851e-04
 2.332130e-05   2.682076e-05   3.032021e-05  1.123164e-01  1.604527e-04  2.386564e-01  3.409392e-04
 3.032021e-05   3.486988e-05   3.941954e-05  1.152212e-01  1.663344e-04  2.448286e-01  3.534369e-04
 3.941954e-05   4.533460e-05   5.124966e-05  1.173544e-01  1.714317e-04  2.493614e-01  3.642680e-04
 5.124966e-05   5.893988e-05   6.663009e-05  1.185282e-01  1.756746e-04  2.518555e-01  3.732835e-04
 6.663009e-05   7.662820e-05   8.662631e-05  1.190868e-01  1.800815e-04  2.530426e-01  3.826477e-04
 8.662631e-05   9.962493e-05   1.126235e-04  1.198052e-01  1.840067e-04  2.545690e-01  3.909880e-04
 1.126235e-04   1.295232e-04   1.464228e-04  1.188625e-01  1.868290e-04  2.525660e-01  3.969850e-04
 1.464228e-04   1.683941e-04   1.903654e-04  1.178180e-01  1.895247e-04  2.503465e-01  4.027130e-04
 1.903654e-04   2.189305e-04   2.474956e-04  1.166684e-01  1.924162e-04  2.479037e-01  4.088570e-04
 2.474956e-04   2.846332e-04   3.217709e-04  1.144011e-01  1.930709e-04  2.430861e-01  4.102482e-04
 3.217709e-04   3.700539e-04   4.183369e-04  1.121583e-01  1.953396e-04  2.383205e-01  4.150688e-04
 4.183369e-04   4.811100e-04   5.438831e-04  1.095365e-01  1.961393e-04  2.327496e-01  4.167682e-04
 5.438831e-04   6.254950e-04   7.071068e-04  1.059111e-01  1.962001e-04  2.250459e-01  4.168974e-04
 7.071068e-04   8.132109e-04   9.193151e-04  1.024776e-01  1.959215e-04  2.177504e-01  4.163054e-04
 9.193151e-04   1.057262e-03   1.195209e-03  9.876957e-02  1.949477e-04  2.098713e-01  4.142360e-04
 1.195209e-03   1.374555e-03   1.553900e-03  9.458830e-02  1.939684e-04  2.009867e-01  4.121552e-04
 1.553900e-03   1.787069e-03   2.020238e-03  9.039305e-02  1.926960e-04  1.920724e-01  4.094517e-04
 2.020238e-03   2.323383e-03   2.626528e-03  8.615090e-02  1.910553e-04  1.830584e-01  4.059653e-04
 2.626528e-03   3.020649e-03   3.414770e-03  8.155706e-02  1.878097e-04  1.732972e-01  3.990690e-04
 3.414770e-03   3.927169e-03   4.439569e-03  7.671763e-02  1.855894e-04  1.630140e-01  3.943511e-04
 4.439569e-03   5.105744e-03   5.771919e-03  7.201570e-02  1.812635e-04  1.530231e-01  3.851592e-04
 5.771919e-03   6.638018e-03   7.504117e-03  6.701868e-02  1.774609e-04  1.424052e-01  3.770792e-04
 7.504117e-03   8.630140e-03   9.756162e-03  6.226141e-02  1.742355e-04  1.322966e-01  3.702256e-04
 9.756162e-03   1.122011e-02   1.268406e-02  5.710118e-02  1.687469e-04  1.213319e-01  3.585632e-04
 1.268406e-02   1.458736e-02   1.649065e-02  5.272090e-02  1.639540e-04  1.120244e-01  3.483790e-04
 1.649065e-02   1.896514e-02   2.143963e-02  4.705645e-02  1.565508e-04  9.998827e-02  3.326481e-04
 2.143963e-02   2.465673e-02   2.787383e-02  4.222446e-02  1.495113e-04  8.972098e-02  3.176902e-04
 2.787383e-02   3.205641e-02   3.623898e-02  3.748172e-02  1.429031e-04  7.964331e-02  3.036488e-04
 3.623898e-02   4.167679e-02   4.711459e-02  3.274644e-02  1.346798e-04  6.958154e-02  2.861753e-04
 4.711459e-02   5.418432e-02   6.125405e-02  2.778952e-02  1.255448e-04  5.904877e-02  2.667649e-04
 6.125405e-02   7.044546e-02   7.963687e-02  2.262756e-02  1.151712e-04  4.808034e-02  2.447224e-04
 7.963687e-02   9.158670e-02   1.035365e-01  1.723368e-02  1.003962e-04  3.661912e-02  2.133276e-04
 1.035365e-01   1.190726e-01   1.346087e-01  1.262171e-02  8.697890e-05  2.681933e-02  1.848178e-04
 1.346087e-01   1.548072e-01   1.750058e-01  8.276588e-03  7.091266e-05  1.758657e-02  1.506793e-04
 1.750058e-01   2.012661e-01   2.275264e-01  4.918193e-03  5.560198e-05  1.045046e-02  1.181463e-04
 2.275264e-01   2.616676e-01   2.958089e-01  2.321484e-03  3.884493e-05  4.932823e-03  8.253995e-05
 2.958089e-01   3.401962e-01   3.845835e-01  2.220081e-04  1.156036e-05  4.717357e-04  2.456411e-05
 3.845835e-01   4.422917e-01   5.000000e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00



==> data/y23angularDES.dat <==
%  y23 distribution
 1.000000e-06   1.166761e-06   1.333521e-06  4.339394e-02  3.246705e-04  9.214356e-02  6.894117e-04
 1.333521e-06   1.555900e-06   1.778279e-06  5.070027e-02  3.511590e-04  1.076580e-01  7.456581e-04
 1.778279e-06   2.074827e-06   2.371374e-06  5.774890e-02  3.810352e-04  1.226252e-01  8.090977e-04
 2.371374e-06   2.766826e-06   3.162278e-06  6.613285e-02  4.141397e-04  1.404278e-01  8.793924e-04
 3.162278e-06   3.689621e-06   4.216965e-06  7.235336e-02  4.456352e-04  1.536366e-01  9.462706e-04
 4.216965e-06   4.920189e-06   5.623413e-06  7.991667e-02  4.780593e-04  1.696966e-01  1.015121e-03
 5.623413e-06   6.561178e-06   7.498942e-06  8.750079e-02  5.061109e-04  1.858009e-01  1.074686e-03
 7.498942e-06   8.749471e-06   1.000000e-05  9.342500e-02  5.390667e-04  1.983805e-01  1.144665e-03
 1.000000e-05   1.166761e-05   1.333521e-05  9.955807e-02  5.678057e-04  2.114036e-01  1.205690e-03
 1.333521e-05   1.555900e-05   1.778279e-05  1.037625e-01  5.957431e-04  2.203314e-01  1.265013e-03
 1.778279e-05   2.074827e-05   2.371374e-05  1.079802e-01  6.188320e-04  2.292873e-01  1.314040e-03
 2.371374e-05   2.766826e-05   3.162278e-05  1.124980e-01  6.482693e-04  2.388805e-01  1.376548e-03
 3.162278e-05   3.689621e-05   4.216965e-05  1.161307e-01  6.649499e-04  2.465943e-01  1.411968e-03
 4.216965e-05   4.920189e-05   5.623413e-05  1.171234e-01  6.882111e-04  2.487022e-01  1.461361e-03
 5.623413e-05   6.561178e-05   7.498942e-05  1.198871e-01  7.107998e-04  2.545707e-01  1.509327e-03
 7.498942e-05   8.749471e-05   1.000000e-04  1.192850e-01  7.284447e-04  2.532922e-01  1.546794e-03
 1.000000e-04   1.166761e-04   1.333521e-04  1.194154e-01  7.446653e-04  2.535690e-01  1.581237e-03
 1.333521e-04   1.555900e-04   1.778279e-04  1.189503e-01  7.559438e-04  2.525815e-01  1.605186e-03
 1.778279e-04   2.074827e-04   2.371374e-04  1.165273e-01  7.675820e-04  2.474364e-01  1.629899e-03
 2.371374e-04   2.766826e-04   3.162278e-04  1.157713e-01  7.795792e-04  2.458310e-01  1.655374e-03
 3.162278e-04   3.689621e-04   4.216965e-04  1.110077e-01  7.807325e-04  2.357160e-01  1.657823e-03
 4.216965e-04   4.920189e-04   5.623413e-04  1.087227e-01  7.790500e-04  2.308640e-01  1.654250e-03
 5.623413e-04   6.561178e-04   7.498942e-04  1.043396e-01  7.848686e-04  2.215568e-01  1.666606e-03
 7.498942e-04   8.749471e-04   1.000000e-03  1.010683e-01  7.811010e-04  2.146104e-01  1.658605e-03
 1.000000e-03   1.166761e-03   1.333521e-03  9.836328e-02  7.768672e-04  2.088665e-01  1.649615e-03
 1.333521e-03   1.555900e-03   1.778279e-03  9.251292e-02  7.681734e-04  1.964438e-01  1.631155e-03
 1.778279e-03   2.074827e-03   2.371374e-03  8.877480e-02  7.615220e-04  1.885062e-01  1.617031e-03
 2.371374e-03   2.766826e-03   3.162278e-03  8.381313e-02  7.681290e-04  1.779705e-01  1.631060e-03
 3.162278e-03   3.689621e-03   4.216965e-03  7.669449e-02  7.311426e-04  1.628546e-01  1.552523e-03
 4.216965e-03   4.920189e-03   5.623413e-03  7.396616e-02  7.308885e-04  1.570612e-01  1.551983e-03
 5.623413e-03   6.561178e-03   7.498942e-03  6.632366e-02  7.185913e-04  1.408330e-01  1.525871e-03
 7.498942e-03   8.749471e-03   1.000000e-02  6.116609e-02  6.899620e-04  1.298813e-01  1.465079e-03
 1.000000e-02   1.166761e-02   1.333521e-02  5.684894e-02  6.821087e-04  1.207142e-01  1.448403e-03
 1.333521e-02   1.555900e-02   1.778279e-02  4.984785e-02  6.377890e-04  1.058479e-01  1.354294e-03
 1.778279e-02   2.074827e-02   2.371374e-02  4.615499e-02  6.304767e-04  9.800642e-02  1.338767e-03
 2.371374e-02   2.766826e-02   3.162278e-02  4.024909e-02  6.035741e-04  8.546572e-02  1.281641e-03
 3.162278e-02   3.689621e-02   4.216965e-02  3.484244e-02  5.553548e-04  7.398514e-02  1.179251e-03
 4.216965e-02   4.920189e-02   5.623413e-02  2.945075e-02  5.102001e-04  6.253630e-02  1.083369e-03
 5.623413e-02   6.561178e-02   7.498942e-02  2.355733e-02  4.662852e-04  5.002211e-02  9.901194e-04
 7.498942e-02   8.749471e-02   1.000000e-01  1.869907e-02  4.048128e-04  3.970598e-02  8.595875e-04
 1.000000e-01   1.166761e-01   1.333521e-01  1.327880e-02  3.602870e-04  2.819647e-02  7.650406e-04
 1.333521e-01   1.555900e-01   1.778279e-01  7.837735e-03  2.787032e-04  1.664280e-02  5.918039e-04
 1.778279e-01   2.074827e-01   2.371374e-01  4.964572e-03  2.101590e-04  1.054187e-02  4.462558e-04
 2.371374e-01   2.766826e-01   3.162278e-01  1.726082e-03  1.415548e-04  3.665198e-03  3.005802e-04
 3.162278e-01   3.689621e-01   4.216965e-01  3.735276e-05  1.535720e-05  7.931558e-05  3.260978e-05
 4.216965e-01   4.920189e-01   5.623413e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00
 5.623413e-01   6.561178e-01   7.498942e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00
 7.498942e-01   8.749471e-01   1.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00



==> data/y23angularUO.dat <==
%  Cambridge y23 distribution
 1.000000e-06   1.150054e-06   1.300108e-06  4.334110e-02  3.107128e-04  9.209368e-02  6.602205e-04
 1.300108e-06   1.495194e-06   1.690281e-06  4.942326e-02  3.374500e-04  1.050174e-01  7.170334e-04
 1.690281e-06   1.943914e-06   2.197547e-06  5.631813e-02  3.676170e-04  1.196680e-01  7.811338e-04
 2.197547e-06   2.527298e-06   2.857048e-06  6.327830e-02  3.924308e-04  1.344574e-01  8.338596e-04
 2.857048e-06   3.285760e-06   3.714471e-06  6.990805e-02  4.238834e-04  1.485447e-01  9.006918e-04
 3.714471e-06   4.271842e-06   4.829213e-06  7.602889e-02  4.456234e-04  1.615506e-01  9.468863e-04
 4.829213e-06   5.553856e-06   6.278499e-06  8.318069e-02  4.813613e-04  1.767471e-01  1.022824e-03
 6.278499e-06   7.220612e-06   8.162726e-06  8.878424e-02  5.009533e-04  1.886539e-01  1.064455e-03
 8.162726e-06   9.387575e-06   1.061242e-05  9.502784e-02  5.287889e-04  2.019206e-01  1.123601e-03
 1.061242e-05   1.220486e-05   1.379730e-05  1.005018e-01  5.577437e-04  2.135521e-01  1.185126e-03
 1.379730e-05   1.586764e-05   1.793797e-05  1.037879e-01  5.863484e-04  2.205345e-01  1.245907e-03
 1.793797e-05   2.062964e-05   2.332130e-05  1.083468e-01  6.041461e-04  2.302216e-01  1.283724e-03
 2.332130e-05   2.682076e-05   3.032021e-05  1.116740e-01  6.249706e-04  2.372915e-01  1.327974e-03
 3.032021e-05   3.486988e-05   3.941954e-05  1.150846e-01  6.535882e-04  2.445384e-01  1.388782e-03
 3.941954e-05   4.533460e-05   5.124966e-05  1.182044e-01  6.734322e-04  2.511675e-01  1.430948e-03
 5.124966e-05   5.893988e-05   6.663009e-05  1.174963e-01  6.912321e-04  2.496630e-01  1.468770e-03
 6.663009e-05   7.662820e-05   8.662631e-05  1.201668e-01  7.079727e-04  2.553373e-01  1.504341e-03
 8.662631e-05   9.962493e-05   1.126235e-04  1.197647e-01  7.206064e-04  2.544829e-01  1.531186e-03
 1.126235e-04   1.295232e-04   1.464228e-04  1.207660e-01  7.330420e-04  2.566105e-01  1.557610e-03
 1.464228e-04   1.683941e-04   1.903654e-04  1.182048e-01  7.506928e-04  2.511685e-01  1.595115e-03
 1.903654e-04   2.189305e-04   2.474956e-04  1.161366e-01  7.531998e-04  2.467738e-01  1.600442e-03
 2.474956e-04   2.846332e-04   3.217709e-04  1.131965e-01  7.512152e-04  2.405265e-01  1.596226e-03
 3.217709e-04   3.700539e-04   4.183369e-04  1.113729e-01  7.551593e-04  2.366516e-01  1.604606e-03
 4.183369e-04   4.811100e-04   5.438831e-04  1.087597e-01  7.592925e-04  2.310988e-01  1.613389e-03
 5.438831e-04   6.254950e-04   7.071068e-04  1.055764e-01  7.645628e-04  2.243348e-01  1.624587e-03
 7.071068e-04   8.132109e-04   9.193151e-04  1.026806e-01  7.728998e-04  2.181816e-01  1.642302e-03
 9.193151e-04   1.057262e-03   1.195209e-03  9.726188e-02  7.533140e-04  2.066677e-01  1.600685e-03
 1.195209e-03   1.374555e-03   1.553900e-03  9.497523e-02  7.643917e-04  2.018088e-01  1.624224e-03
 1.553900e-03   1.787069e-03   2.020238e-03  9.191769e-02  7.595834e-04  1.953120e-01  1.614007e-03
 2.020238e-03   2.323383e-03   2.626528e-03  8.475776e-02  7.434418e-04  1.800982e-01  1.579708e-03
 2.626528e-03   3.020649e-03   3.414770e-03  8.174809e-02  7.348608e-04  1.737031e-01  1.561475e-03
 3.414770e-03   3.927169e-03   4.439569e-03  7.724335e-02  7.343657e-04  1.641311e-01  1.560423e-03
 4.439569e-03   5.105744e-03   5.771919e-03  7.217499e-02  7.160864e-04  1.533616e-01  1.521582e-03
 5.771919e-03   6.638018e-03   7.504117e-03  6.548559e-02  6.991515e-04  1.391476e-01  1.485598e-03
 7.504117e-03   8.630140e-03   9.756162e-03  6.111596e-02  6.843628e-04  1.298627e-01  1.454174e-03
 9.756162e-03   1.122011e-02   1.268406e-02  5.769758e-02  6.634026e-04  1.225992e-01  1.409636e-03
 1.268406e-02   1.458736e-02   1.649065e-02  5.105704e-02  6.339760e-04  1.084889e-01  1.347109e-03
 1.649065e-02   1.896514e-02   2.143963e-02  4.814607e-02  6.077854e-04  1.023036e-01  1.291458e-03
 2.143963e-02   2.465673e-02   2.787383e-02  4.297307e-02  5.896376e-04  9.131166e-02  1.252896e-03
 2.787383e-02   3.205641e-02   3.623898e-02  3.653850e-02  5.462635e-04  7.763911e-02  1.160732e-03
 3.623898e-02   4.167679e-02   4.711459e-02  3.258348e-02  5.251482e-04  6.923526e-02  1.115865e-03
 4.711459e-02   5.418432e-02   6.125405e-02  2.790438e-02  4.923131e-04  5.929283e-02  1.046095e-03
 6.125405e-02   7.044546e-02   7.963687e-02  2.307887e-02  4.507491e-04  4.903932e-02  9.577777e-04
 7.963687e-02   9.158670e-02   1.035365e-01  1.629100e-02  3.994036e-04  3.461606e-02  8.486758e-04
 1.035365e-01   1.190726e-01   1.346087e-01  1.279958e-02  3.454240e-04  2.719729e-02  7.339769e-04
 1.346087e-01   1.548072e-01   1.750058e-01  8.259722e-03  2.883589e-04  1.755073e-02  6.127216e-04
 1.750058e-01   2.012661e-01   2.275264e-01  4.949276e-03  2.038131e-04  1.051651e-02  4.330738e-04
 2.275264e-01   2.616676e-01   2.958089e-01  2.325563e-03  1.484509e-04  4.941491e-03  3.154370e-04
 2.958089e-01   3.401962e-01   3.845835e-01  2.324120e-04  3.595926e-05  4.938425e-04  7.640831e-05
 3.845835e-01   4.422917e-01   5.000000e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00



==> data/y23kT.dat <==
%  Cambridge y23 distribution
 1.000000e-06   1.150054e-06   1.300108e-06  1.376542e-02  9.802379e-05  2.924956e-02  2.082866e-04
 1.300108e-06   1.495194e-06   1.690281e-06  1.689890e-02  1.086381e-04  3.590777e-02  2.308405e-04
 1.690281e-06   1.943914e-06   2.197547e-06  2.021286e-02  1.206615e-04  4.294945e-02  2.563884e-04
 2.197547e-06   2.527298e-06   2.857048e-06  2.412640e-02  1.346784e-04  5.126518e-02  2.861723e-04
 2.857048e-06   3.285760e-06   3.714471e-06  2.854986e-02  1.487966e-04  6.066438e-02  3.161717e-04
 3.714471e-06   4.271842e-06   4.829213e-06  3.311758e-02  1.715531e-04  7.037015e-02  3.645259e-04
 4.829213e-06   5.553856e-06   6.278499e-06  3.832337e-02  1.769039e-04  8.143171e-02  3.758957e-04
 6.278499e-06   7.220612e-06   8.162726e-06  4.345770e-02  1.900391e-04  9.234144e-02  4.038061e-04
 8.162726e-06   9.387575e-06   1.061242e-05  4.868506e-02  2.054572e-04  1.034488e-01  4.365673e-04
 1.061242e-05   1.220486e-05   1.379730e-05  5.397382e-02  2.165211e-04  1.146867e-01  4.600765e-04
 1.379730e-05   1.586764e-05   1.793797e-05  6.065122e-02  2.293664e-04  1.288752e-01  4.873711e-04
 1.793797e-05   2.062964e-05   2.332130e-05  6.627471e-02  2.431249e-04  1.408243e-01  5.166058e-04
 2.332130e-05   2.682076e-05   3.032021e-05  7.228587e-02  2.575503e-04  1.535972e-01  5.472577e-04
 3.032021e-05   3.486988e-05   3.941954e-05  7.855633e-02  2.714732e-04  1.669210e-01  5.768419e-04
 3.941954e-05   4.533460e-05   5.124966e-05  8.425643e-02  2.833789e-04  1.790329e-01  6.021398e-04
 5.124966e-05   5.893988e-05   6.663009e-05  9.014996e-02  2.953446e-04  1.915558e-01  6.275652e-04
 6.663009e-05   7.662820e-05   8.662631e-05  9.526368e-02  3.076667e-04  2.024218e-01  6.537479e-04
 8.662631e-05   9.962493e-05   1.126235e-04  1.005737e-01  3.146382e-04  2.137047e-01  6.685614e-04
 1.126235e-04   1.295232e-04   1.464228e-04  1.056485e-01  3.258392e-04  2.244881e-01  6.923620e-04
 1.464228e-04   1.683941e-04   1.903654e-04  1.098820e-01  3.359194e-04  2.334836e-01  7.137809e-04
 1.903654e-04   2.189305e-04   2.474956e-04  1.141337e-01  3.391073e-04  2.425179e-01  7.205548e-04
 2.474956e-04   2.846332e-04   3.217709e-04  1.171607e-01  3.483526e-04  2.489497e-01  7.401997e-04
 3.217709e-04   3.700539e-04   4.183369e-04  1.201339e-01  3.519765e-04  2.552675e-01  7.479000e-04
 4.183369e-04   4.811100e-04   5.438831e-04  1.222232e-01  3.556679e-04  2.597070e-01  7.557437e-04
 5.438831e-04   6.254950e-04   7.071068e-04  1.235991e-01  3.600434e-04  2.626306e-01  7.650410e-04
 7.071068e-04   8.132109e-04   9.193151e-04  1.248178e-01  3.601006e-04  2.652201e-01  7.651625e-04
 9.193151e-04   1.057262e-03   1.195209e-03  1.251482e-01  3.607767e-04  2.659221e-01  7.665993e-04
 1.195209e-03   1.374555e-03   1.553900e-03  1.246065e-01  3.623748e-04  2.647710e-01  7.699949e-04
 1.553900e-03   1.787069e-03   2.020238e-03  1.233250e-01  3.602423e-04  2.620482e-01  7.654637e-04
 2.020238e-03   2.323383e-03   2.626528e-03  1.209523e-01  3.545442e-04  2.570064e-01  7.533560e-04
 2.626528e-03   3.020649e-03   3.414770e-03  1.185778e-01  3.535156e-04  2.519609e-01  7.511703e-04
 3.414770e-03   3.927169e-03   4.439569e-03  1.154297e-01  3.476727e-04  2.452717e-01  7.387551e-04
 4.439569e-03   5.105744e-03   5.771919e-03  1.117891e-01  3.406607e-04  2.375360e-01  7.238556e-04
 5.771919e-03   6.638018e-03   7.504117e-03  1.083159e-01  3.312615e-04  2.301559e-01  7.038836e-04
 7.504117e-03   8.630140e-03   9.756162e-03  1.035181e-01  3.226028e-04  2.199613e-01  6.854851e-04
 9.756162e-03   1.122011e-02   1.268406e-02  9.868350e-02  3.136451e-04  2.096884e-01  6.664513e-04
 1.268406e-02   1.458736e-02   1.649065e-02  9.357861e-02  3.033247e-04  1.988412e-01  6.445218e-04
 1.649065e-02   1.896514e-02   2.143963e-02  8.826417e-02  2.921337e-04  1.875488e-01  6.207425e-04
 2.143963e-02   2.465673e-02   2.787383e-02  8.245669e-02  2.800741e-04  1.752087e-01  5.951177e-04
 2.787383e-02   3.205641e-02   3.623898e-02  7.619570e-02  2.677670e-04  1.619050e-01  5.689669e-04
 3.623898e-02   4.167679e-02   4.711459e-02  7.020380e-02  2.526401e-04  1.491731e-01  5.368243e-04
 4.711459e-02   5.418432e-02   6.125405e-02  6.411078e-02  2.417950e-04  1.362263e-01  5.137801e-04
 6.125405e-02   7.044546e-02   7.963687e-02  5.765380e-02  2.239488e-04  1.225061e-01  4.758594e-04
 7.963687e-02   9.158670e-02   1.035365e-01  5.062501e-02  2.090569e-04  1.075709e-01  4.442163e-04
 1.035365e-01   1.190726e-01   1.346087e-01  4.427701e-02  1.912682e-04  9.408235e-02  4.064178e-04
 1.346087e-01   1.548072e-01   1.750058e-01  3.648610e-02  1.741159e-04  7.752777e-02  3.699716e-04
 1.750058e-01   2.012661e-01   2.275264e-01  2.758280e-02  1.503918e-04  5.860953e-02  3.195611e-04
 2.275264e-01   2.616676e-01   2.958089e-01  1.547316e-02  1.131772e-04  3.287826e-02  2.404854e-04
 2.958089e-01   3.401962e-01   3.845835e-01  1.581666e-03  3.739320e-05  3.360815e-03  7.945523e-05
 3.845835e-01   4.422917e-01   5.000000e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00



==> data/y23kTDES.dat <==
%  y23 distribution
 1.000000e-06   1.166761e-06   1.333521e-06  1.362880e-02  3.607096e-04  2.895163e-02  7.662547e-04
 1.333521e-06   1.555900e-06   1.778279e-06  1.742715e-02  4.142841e-04  3.702046e-02  8.800630e-04
 1.778279e-06   2.074827e-06   2.371374e-06  2.176640e-02  4.587110e-04  4.623833e-02  9.744390e-04
 2.371374e-06   2.766826e-06   3.162278e-06  2.573610e-02  4.943981e-04  5.467115e-02  1.050249e-03
 3.162278e-06   3.689621e-06   4.216965e-06  3.101413e-02  5.549232e-04  6.588327e-02  1.178822e-03
 4.216965e-06   4.920189e-06   5.623413e-06  3.680887e-02  6.102485e-04  7.819301e-02  1.296350e-03
 5.623413e-06   6.561178e-06   7.498942e-06  4.109761e-02  6.799589e-04  8.730358e-02  1.444435e-03
 7.498942e-06   8.749471e-06   1.000000e-05  4.794529e-02  7.087858e-04  1.018501e-01  1.505672e-03
 1.000000e-05   1.166761e-05   1.333521e-05  5.359907e-02  7.966150e-04  1.138604e-01  1.692248e-03
 1.333521e-05   1.555900e-05   1.778279e-05  6.090021e-02  8.572857e-04  1.293702e-01  1.821130e-03
 1.778279e-05   2.074827e-05   2.371374e-05  6.690061e-02  8.817793e-04  1.421168e-01  1.873162e-03
 2.371374e-05   2.766826e-05   3.162278e-05  7.231594e-02  9.223403e-04  1.536206e-01  1.959326e-03
 3.162278e-05   3.689621e-05   4.216965e-05  7.989109e-02  9.880816e-04  1.697125e-01  2.098980e-03
 4.216965e-05   4.920189e-05   5.623413e-05  8.664469e-02  1.018305e-03  1.840592e-01  2.163182e-03
 5.623413e-05   6.561178e-05   7.498942e-05  9.268397e-02  1.070777e-03  1.968884e-01  2.274650e-03
 7.498942e-05   8.749471e-05   1.000000e-04  9.941059e-02  1.124305e-03  2.111777e-01  2.388358e-03
 1.000000e-04   1.166761e-04   1.333521e-04  1.020063e-01  1.164635e-03  2.166918e-01  2.474032e-03
 1.333521e-04   1.555900e-04   1.778279e-04  1.067484e-01  1.181670e-03  2.267655e-01  2.510219e-03
 1.778279e-04   2.074827e-04   2.371374e-04  1.119101e-01  1.225382e-03  2.377303e-01  2.603077e-03
 2.371374e-04   2.766826e-04   3.162278e-04  1.169577e-01  1.218359e-03  2.484530e-01  2.588157e-03
 3.162278e-04   3.689621e-04   4.216965e-04  1.196213e-01  1.272094e-03  2.541112e-01  2.702306e-03
 4.216965e-04   4.920189e-04   5.623413e-04  1.203478e-01  1.288016e-03  2.556547e-01  2.736129e-03
 5.623413e-04   6.561178e-04   7.498942e-04  1.222855e-01  1.317461e-03  2.597710e-01  2.798679e-03
 7.498942e-04   8.749471e-04   1.000000e-03  1.256962e-01  1.274693e-03  2.670162e-01  2.707829e-03
 1.000000e-03   1.166761e-03   1.333521e-03  1.254715e-01  1.294168e-03  2.665389e-01  2.749200e-03
 1.333521e-03   1.555900e-03   1.778279e-03  1.255466e-01  1.309608e-03  2.666984e-01  2.781998e-03
 1.778279e-03   2.074827e-03   2.371374e-03  1.255210e-01  1.302873e-03  2.666440e-01  2.767690e-03
 2.371374e-03   2.766826e-03   3.162278e-03  1.203163e-01  1.279691e-03  2.555877e-01  2.718445e-03
 3.162278e-03   3.689621e-03   4.216965e-03  1.181101e-01  1.271675e-03  2.509010e-01  2.701417e-03
 4.216965e-03   4.920189e-03   5.623413e-03  1.115140e-01  1.221756e-03  2.368890e-01  2.595375e-03
 5.623413e-03   6.561178e-03   7.498942e-03  1.088859e-01  1.207086e-03  2.313061e-01  2.564210e-03
 7.498942e-03   8.749471e-03   1.000000e-02  1.037929e-01  1.153425e-03  2.204871e-01  2.450220e-03
 1.000000e-02   1.166761e-02   1.333521e-02  9.725804e-02  1.127651e-03  2.066051e-01  2.395466e-03
 1.333521e-02   1.555900e-02   1.778279e-02  9.049384e-02  1.072395e-03  1.922359e-01  2.278087e-03
 1.778279e-02   2.074827e-02   2.371374e-02  8.565571e-02  1.031474e-03  1.819583e-01  2.191158e-03
 2.371374e-02   2.766826e-02   3.162278e-02  7.822855e-02  9.757676e-04  1.661808e-01  2.072821e-03
 3.162278e-02   3.689621e-02   4.216965e-02  7.112162e-02  9.494148e-04  1.510835e-01  2.016840e-03
 4.216965e-02   4.920189e-02   5.623413e-02  6.623423e-02  8.731036e-04  1.407013e-01  1.854732e-03
 5.623413e-02   6.561178e-02   7.498942e-02  5.918868e-02  8.259658e-04  1.257344e-01  1.754598e-03
 7.498942e-02   8.749471e-02   1.000000e-01  5.261519e-02  7.904314e-04  1.117703e-01  1.679112e-03
 1.000000e-01   1.166761e-01   1.333521e-01  4.471184e-02  7.004660e-04  9.498128e-02  1.487999e-03
 1.333521e-01   1.555900e-01   1.778279e-01  3.595816e-02  6.278390e-04  7.638586e-02  1.333717e-03
 1.778279e-01   2.074827e-01   2.371374e-01  2.714309e-02  5.335932e-04  5.766003e-02  1.133511e-03
 2.371374e-01   2.766826e-01   3.162278e-01  1.213316e-02  3.642221e-04  2.577444e-02  7.737163e-04
 3.162278e-01   3.689621e-01   4.216965e-01  1.851377e-04  5.265254e-05  3.932877e-04  1.118497e-04
 4.216965e-01   4.920189e-01   5.623413e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00
 5.623413e-01   6.561178e-01   7.498942e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00
 7.498942e-01   8.749471e-01   1.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00



==> data/y23kTUO.dat <==
%  Cambridge y23 distribution
 1.000000e-06   1.150054e-06   1.300108e-06  1.391576e-02  3.751142e-04  2.956901e-02  7.970643e-04
 1.300108e-06   1.495194e-06   1.690281e-06  1.667002e-02  4.355558e-04  3.542142e-02  9.254941e-04
 1.690281e-06   1.943914e-06   2.197547e-06  2.032452e-02  4.896524e-04  4.318671e-02  1.040442e-03
 2.197547e-06   2.527298e-06   2.857048e-06  2.416640e-02  5.263128e-04  5.135015e-02  1.118340e-03
 2.857048e-06   3.285760e-06   3.714471e-06  2.875788e-02  5.705337e-04  6.110641e-02  1.212303e-03
 3.714471e-06   4.271842e-06   4.829213e-06  3.318597e-02  6.453179e-04  7.051547e-02  1.371209e-03
 4.829213e-06   5.553856e-06   6.278499e-06  3.900184e-02  6.864764e-04  8.287335e-02  1.458665e-03
 6.278499e-06   7.220612e-06   8.162726e-06  4.238585e-02  7.297525e-04  9.006390e-02  1.550620e-03
 8.162726e-06   9.387575e-06   1.061242e-05  4.753286e-02  7.978329e-04  1.010006e-01  1.695281e-03
 1.061242e-05   1.220486e-05   1.379730e-05  5.429024e-02  8.749260e-04  1.153590e-01  1.859093e-03
 1.379730e-05   1.586764e-05   1.793797e-05  5.910781e-02  8.948338e-04  1.255957e-01  1.901395e-03
 1.793797e-05   2.062964e-05   2.332130e-05  6.621198e-02  9.585363e-04  1.406910e-01  2.036753e-03
 2.332130e-05   2.682076e-05   3.032021e-05  7.224589e-02  1.018622e-03  1.535123e-01  2.164426e-03
 3.032021e-05   3.486988e-05   3.941954e-05  7.912264e-02  1.073093e-03  1.681243e-01  2.280171e-03
 3.941954e-05   4.533460e-05   5.124966e-05  8.431480e-02  1.096122e-03  1.791570e-01  2.329104e-03
 5.124966e-05   5.893988e-05   6.663009e-05  9.091071e-02  1.169442e-03  1.931723e-01  2.484898e-03
 6.663009e-05   7.662820e-05   8.662631e-05  9.633389e-02  1.179077e-03  2.046958e-01  2.505371e-03
 8.662631e-05   9.962493e-05   1.126235e-04  1.021888e-01  1.232806e-03  2.171366e-01  2.619538e-03
 1.126235e-04   1.295232e-04   1.464228e-04  1.046989e-01  1.318463e-03  2.224702e-01  2.801547e-03
 1.464228e-04   1.683941e-04   1.903654e-04  1.091085e-01  1.377973e-03  2.318400e-01  2.927996e-03
 1.903654e-04   2.189305e-04   2.474956e-04  1.124400e-01  1.378452e-03  2.389190e-01  2.929015e-03
 2.474956e-04   2.846332e-04   3.217709e-04  1.178247e-01  1.379531e-03  2.503607e-01  2.931307e-03
 3.217709e-04   3.700539e-04   4.183369e-04  1.196262e-01  1.380844e-03  2.541887e-01  2.934098e-03
 4.183369e-04   4.811100e-04   5.438831e-04  1.210484e-01  1.355185e-03  2.572106e-01  2.879575e-03
 5.438831e-04   6.254950e-04   7.071068e-04  1.232769e-01  1.406197e-03  2.619460e-01  2.987968e-03
 7.071068e-04   8.132109e-04   9.193151e-04  1.246057e-01  1.394216e-03  2.647695e-01  2.962510e-03
 9.193151e-04   1.057262e-03   1.195209e-03  1.255485e-01  1.388781e-03  2.667728e-01  2.950963e-03
 1.195209e-03   1.374555e-03   1.553900e-03  1.250813e-01  1.393393e-03  2.657799e-01  2.960761e-03
 1.553900e-03   1.787069e-03   2.020238e-03  1.235324e-01  1.410852e-03  2.624889e-01  2.997860e-03
 2.020238e-03   2.323383e-03   2.626528e-03  1.219792e-01  1.383304e-03  2.591885e-01  2.939325e-03
 2.626528e-03   3.020649e-03   3.414770e-03  1.187886e-01  1.372137e-03  2.524088e-01  2.915596e-03
 3.414770e-03   3.927169e-03   4.439569e-03  1.149507e-01  1.353055e-03  2.442539e-01  2.875049e-03
 4.439569e-03   5.105744e-03   5.771919e-03  1.124786e-01  1.331108e-03  2.390010e-01  2.828415e-03
 5.771919e-03   6.638018e-03   7.504117e-03  1.071164e-01  1.273558e-03  2.276072e-01  2.706129e-03
 7.504117e-03   8.630140e-03   9.756162e-03  1.047975e-01  1.243465e-03  2.226798e-01  2.642187e-03
 9.756162e-03   1.122011e-02   1.268406e-02  9.632125e-02  1.230885e-03  2.046690e-01  2.615456e-03
 1.268406e-02   1.458736e-02   1.649065e-02  9.482676e-02  1.162555e-03  2.014934e-01  2.470264e-03
 1.649065e-02   1.896514e-02   2.143963e-02  8.958659e-02  1.167293e-03  1.903588e-01  2.480332e-03
 2.143963e-02   2.465673e-02   2.787383e-02  8.358602e-02  1.092417e-03  1.776084e-01  2.321230e-03
 2.787383e-02   3.205641e-02   3.623898e-02  7.469673e-02  1.011732e-03  1.587199e-01  2.149787e-03
 3.623898e-02   4.167679e-02   4.711459e-02  6.929680e-02  9.931339e-04  1.472458e-01  2.110268e-03
 4.711459e-02   5.418432e-02   6.125405e-02  6.126174e-02  9.042839e-04  1.301725e-01  1.921475e-03
 6.125405e-02   7.044546e-02   7.963687e-02  5.997888e-02  8.980686e-04  1.274466e-01  1.908268e-03
 7.963687e-02   9.158670e-02   1.035365e-01  5.076348e-02  8.246692e-04  1.078652e-01  1.752305e-03
 1.035365e-01   1.190726e-01   1.346087e-01  4.341160e-02  7.516330e-04  9.224347e-02  1.597113e-03
 1.346087e-01   1.548072e-01   1.750058e-01  3.619479e-02  6.666593e-04  7.690878e-02  1.416556e-03
 1.750058e-01   2.012661e-01   2.275264e-01  2.718490e-02  6.163417e-04  5.776404e-02  1.309638e-03
 2.275264e-01   2.616676e-01   2.958089e-01  1.551267e-02  4.386467e-04  3.296222e-02  9.320619e-04
 2.958089e-01   3.401962e-01   3.845835e-01  1.469999e-03  1.856300e-04  3.123539e-03  3.944374e-04
 3.845835e-01   4.422917e-01   5.000000e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00



==> data/y23kTold.dat <==
%  y23 distribution
 1.000000e-06   1.166761e-06   1.333521e-06  1.237200e-02  2.676744e-05  2.628203e-02  5.686248e-05
 1.333521e-06   1.555900e-06   1.778279e-06  1.577272e-02  3.047390e-05  3.350623e-02  6.473617e-05
 1.778279e-06   2.074827e-06   2.371374e-06  1.941472e-02  3.413558e-05  4.124299e-02  7.251473e-05
 2.371374e-06   2.766826e-06   3.162278e-06  2.362531e-02  3.808066e-05  5.018761e-02  8.089534e-05
 3.162278e-06   3.689621e-06   4.216965e-06  2.821489e-02  4.210701e-05  5.993733e-02  8.944858e-05
 4.216965e-06   4.920189e-06   5.623413e-06  3.342908e-02  4.648036e-05  7.101391e-02  9.873895e-05
 5.623413e-06   6.561178e-06   7.498942e-06  3.890154e-02  5.086651e-05  8.263913e-02  1.080565e-04
 7.498942e-06   8.749471e-06   1.000000e-05  4.480707e-02  5.548891e-05  9.518435e-02  1.178759e-04
 1.000000e-05   1.166761e-05   1.333521e-05  5.110793e-02  6.026499e-05  1.085694e-01  1.280218e-04
 1.333521e-05   1.555900e-05   1.778279e-05  5.759936e-02  6.524777e-05  1.223592e-01  1.386068e-04
 1.778279e-05   2.074827e-05   2.371374e-05  6.434826e-02  7.022051e-05  1.366960e-01  1.491705e-04
 2.371374e-05   2.766826e-05   3.162278e-05  7.107431e-02  7.534395e-05  1.509842e-01  1.600543e-04
 3.162278e-05   3.689621e-05   4.216965e-05  7.793381e-02  8.054811e-05  1.655560e-01  1.711096e-04
 4.216965e-05   4.920189e-05   5.623413e-05  8.457487e-02  8.578498e-05  1.796637e-01  1.822344e-04
 5.623413e-05   6.561178e-05   7.498942e-05  9.096154e-02  9.092283e-05  1.932310e-01  1.931488e-04
 7.498942e-05   8.749471e-05   1.000000e-04  9.723442e-02  9.618163e-05  2.065566e-01  2.043201e-04
 1.000000e-04   1.166761e-04   1.333521e-04  1.030795e-01  1.013908e-04  2.189733e-01  2.153861e-04
 1.333521e-04   1.555900e-04   1.778279e-04  1.085578e-01  1.065110e-04  2.306111e-01  2.262630e-04
 1.778279e-04   2.074827e-04   2.371374e-04  1.134077e-01  1.116370e-04  2.409137e-01  2.371522e-04
 2.371374e-04   2.766826e-04   3.162278e-04  1.172655e-01  1.162487e-04  2.491088e-01  2.469488e-04
 3.162278e-04   3.689621e-04   4.216965e-04  1.208057e-01  1.211498e-04  2.566293e-01  2.573603e-04
 4.216965e-04   4.920189e-04   5.623413e-04  1.235106e-01  1.256671e-04  2.623755e-01  2.669566e-04
 5.623413e-04   6.561178e-04   7.498942e-04  1.251637e-01  1.296329e-04  2.658872e-01  2.753812e-04
 7.498942e-04   8.749471e-04   1.000000e-03  1.263379e-01  1.335544e-04  2.683816e-01  2.837116e-04
 1.000000e-03   1.166761e-03   1.333521e-03  1.263386e-01  1.366900e-04  2.683830e-01  2.903728e-04
 1.333521e-03   1.555900e-03   1.778279e-03  1.259041e-01  1.400059e-04  2.674600e-01  2.974167e-04
 1.778279e-03   2.074827e-03   2.371374e-03  1.242533e-01  1.423790e-04  2.639532e-01  3.024579e-04
 2.371374e-03   2.766826e-03   3.162278e-03  1.220965e-01  1.447875e-04  2.593715e-01  3.075744e-04
 3.162278e-03   3.689621e-03   4.216965e-03  1.188044e-01  1.457544e-04  2.523779e-01  3.096284e-04
 4.216965e-03   4.920189e-03   5.623413e-03  1.151153e-01  1.471335e-04  2.445412e-01  3.125579e-04
 5.623413e-03   6.561178e-03   7.498942e-03  1.108314e-01  1.477411e-04  2.354408e-01  3.138487e-04
 7.498942e-03   8.749471e-03   1.000000e-02  1.057334e-01  1.471507e-04  2.246111e-01  3.125946e-04
 1.000000e-02   1.166761e-02   1.333521e-02  1.003329e-01  1.471050e-04  2.131388e-01  3.124974e-04
 1.333521e-02   1.555900e-02   1.778279e-02  9.444150e-02  1.456149e-04  2.006235e-01  3.093319e-04
 1.778279e-02   2.074827e-02   2.371374e-02  8.817338e-02  1.441124e-04  1.873081e-01  3.061403e-04
 2.371374e-02   2.766826e-02   3.162278e-02  8.133147e-02  1.407481e-04  1.727737e-01  2.989933e-04
 3.162278e-02   3.689621e-02   4.216965e-02  7.459976e-02  1.374219e-04  1.584734e-01  2.919275e-04
 4.216965e-02   4.920189e-02   5.623413e-02  6.793812e-02  1.328993e-04  1.443220e-01  2.823199e-04
 5.623413e-02   6.561178e-02   7.498942e-02  6.058754e-02  1.278204e-04  1.287070e-01  2.715309e-04
 7.498942e-02   8.749471e-02   1.000000e-01  5.318154e-02  1.224077e-04  1.129744e-01  2.600325e-04
 1.000000e-01   1.166761e-01   1.333521e-01  4.566582e-02  1.143898e-04  9.700860e-02  2.430000e-04
 1.333521e-01   1.555900e-01   1.778279e-01  3.686105e-02  1.037343e-04  7.830450e-02  2.203643e-04
 1.778279e-01   2.074827e-01   2.371374e-01  2.657077e-02  8.891671e-05  5.644470e-02  1.888871e-04
 2.371374e-01   2.766826e-01   3.162278e-01  1.225065e-02  5.962340e-05  2.602425e-02  1.266589e-04
 3.162278e-01   3.689621e-01   4.216965e-01  2.647293e-04  7.939412e-06  5.623686e-04  1.686581e-05
 4.216965e-01   4.920189e-01   5.623413e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00
 5.623413e-01   6.561178e-01   7.498942e-01  0.000000e+00  0.000000e+00  0.000000e+00  0.000000e+00
 7.498942e-01   8.749471e-01   1.000000e+00  1.945650e-03  1.102778e-05  4.133175e-03  2.342649e-05


